One Terahertz Full-Field Digital Back-Propagation over 3000 km

We implement full-field digital back-propagation with a 1-THz receiver using 20 synchronous frequency-adjacent coherent receivers with digital stitching and a frequency-comb local oscillator. Relative to electronic dispersion compensation, per-channel DBP and full-field DBP achieve throughput gains of 2.2\% and 5.4\%, respectively.

==> data/64QAM_12dBm.txt <==
channel	Q_edc	GMI_edc	SNR_edc	Q_stitched	GMI_stitched	SNR_stitched	Q_perchan	GMI_perchan	SNR_perchan	steps_stitched	steps_perchan
1	1.20535	7.21859	11.705	1.2209	7.23147	11.7243	1.218	7.22883	11.7209	95633	988
2	1.61851	7.5909	12.2781	1.63693	7.6077	12.3015	1.61024	7.58514	12.2706	95633	989
3	1.32135	7.32071	11.863	1.37957	7.37896	11.9515	1.31699	7.31995	11.861	95633	989
4	1.4473	7.43803	12.0412	1.47725	7.46065	12.0784	1.46049	7.44948	12.0572	95633	1007
5	1.94239	7.88041	12.7447	2.04663	7.9797	12.9006	1.97421	7.91089	12.7926	95633	989
6	1.7565	7.72654	12.4982	1.8098	7.77718	12.5775	1.78685	7.75416	12.5398	95633	1107
7	0.384319	6.5114	10.6102	0.448773	6.57341	10.7014	0.310709	6.45008	10.5126	95633	989
8	1.47562	7.46538	12.0806	1.51823	7.5052	12.1442	1.47327	7.46452	12.0791	95633	1109
9	1.53158	7.51286	12.1598	1.6182	7.59218	12.2855	1.53359	7.51247	12.159	95633	989
10	1.21031	7.22693	11.7072	1.2572	7.26376	11.7619	1.20584	7.22041	11.6965	95633	1103
11	0.896021	6.9434	11.2777	0.930459	6.97241	11.3212	0.871632	6.92079	11.2425	95633	1080
12	0.964045	7.00303	11.3613	0.992026	7.02612	11.4008	0.95071	6.9892	11.3415	95633	1095
13	1.51971	7.49828	12.1404	1.5821	7.56236	12.2347	1.52673	7.50801	12.1559	95633	989
14	0.873536	6.93324	11.2535	0.902927	6.95878	11.2929	0.87408	6.93298	11.2526	95633	1109
15	-0.913066	5.45721	8.96317	-0.878255	5.48347	9.00541	-1.06867	5.34833	8.79236	95633	1109
16	1.22761	7.24391	11.7402	1.29699	7.30388	11.8336	1.24142	7.25444	11.757	95633	1107
17	0.41531	6.52021	10.6211	0.435119	6.54676	10.6655	0.377198	6.49078	10.5751	95633	1079
18	1.29298	7.29501	11.8205	1.40618	7.40013	11.9816	1.27946	7.28919	11.8116	95633	1109
19	1.60648	7.58428	12.281	1.67471	7.64358	12.3772	1.60188	7.57377	12.2635	95633	1109
20	0.999536	7.04132	11.4249	1.08317	7.11988	11.5519	0.992317	7.03563	11.4167	95633	989


==> data/64QAM_14dBm.txt <==
channel	Q_edc	GMI_edc	SNR_edc	Q_stitched	GMI_stitched	SNR_stitched	Q_perchan	GMI_perchan	SNR_perchan	steps_stitched	steps_perchan
1	1.78534	7.73448	12.5158	1.9877	7.92782	12.8214	1.88774	7.83268	12.6696	124578	1174
2	1.66663	7.62408	12.3307	2.17796	8.10473	13.0883	1.88666	7.83892	12.669	124578	1228
3	1.66387	7.62812	12.3489	1.8958	7.84088	12.6792	1.76415	7.72054	12.4911	124578	1141
4	1.70038	7.65644	12.3862	2.12429	8.06959	13.0408	1.88297	7.83332	12.6631	124578	1187
5	2.20653	8.11379	13.117	2.56841	8.45258	13.654	2.41997	8.31382	13.4335	124578	1230
6	2.06191	7.98492	12.9023	2.49089	8.3825	13.5387	2.30804	8.2088	13.2589	124578	1200
7	0.841982	6.89304	11.1976	1.04201	7.08115	11.4839	0.855444	6.91396	11.2284	124578	1230
8	1.95838	7.89247	12.7562	2.24459	8.17658	13.2049	2.10978	8.03101	12.9744	124578	1198
9	1.94644	7.87955	12.7428	2.2052	8.12312	13.1293	2.06825	7.99666	12.9252	124578	1155
10	1.7509	7.70878	12.4622	2.01248	7.96243	12.8722	1.8796	7.8357	12.6631	124578	1200
11	1.57025	7.54581	12.2223	1.7636	7.7203	12.4949	1.62796	7.60001	12.3044	124578	1145
12	1.53084	7.51033	12.153	1.74917	7.7102	12.4664	1.60967	7.58398	12.2665	124578	1176
13	2.08379	8.00874	12.9481	2.329	8.23288	13.3021	2.21981	8.13385	13.1456	124578	1193
14	1.47075	7.45816	12.0712	1.60818	7.58333	12.2658	1.54732	7.53461	12.1913	124578	1190
15	0.447726	6.56119	10.6858	0.550591	6.65337	10.8387	0.364212	6.49299	10.5806	124578	1184
16	1.72532	7.69007	12.4323	1.93659	7.88457	12.7392	1.8677	7.82155	12.6394	124578	1156
17	1.88047	7.82715	12.659	2.13746	8.06165	13.0293	2.00969	7.94298	12.8414	124578	1200
18	1.71914	7.68064	12.4187	1.92895	7.87487	12.726	1.85344	7.81007	12.6221	124578	1200
19	1.9621	7.89452	12.7664	2.25443	8.16387	13.1929	2.0802	8.01028	12.9474	124578	1200
20	1.44237	7.43195	12.0291	1.57181	7.55644	12.2255	1.55656	7.53928	12.1979	124578	1178


==> data/64QAM_16dBm.txt <==
channel	Q_edc	GMI_edc	SNR_edc	Q_stitched	GMI_stitched	SNR_stitched	Q_perchan	GMI_perchan	SNR_perchan	steps_stitched	steps_perchan
1	1.3827	7.3646	11.9358	2.10097	8.02073	12.9654	1.93779	7.87258	12.7349	158287	1289
2	1.1462	7.14757	11.582	1.88788	7.83033	12.6546	1.48393	7.45242	12.0593	158287	1290
3	1.59399	7.55718	12.233	1.779	7.73813	12.5162	1.65403	7.61522	12.3244	158287	1326
4	1.63614	7.58686	12.2718	2.27965	8.194	13.2334	1.92398	7.85088	12.6882	158287	1290
5	2.02308	7.95215	12.8503	2.43401	8.33597	13.4684	2.31863	8.22348	13.2851	158287	1401
6	1.79904	7.73349	12.4998	2.53983	8.4298	13.6081	2.12552	8.03038	12.9716	158287	1410
7	0.838732	6.87856	11.1752	1.20001	7.20794	11.687	1.00384	7.03044	11.413	158287	1290
8	1.82959	7.76102	12.539	2.44859	8.33499	13.4518	2.03853	7.95648	12.8485	158287	1384
9	2.13402	8.04711	13.0043	2.61026	8.47889	13.7006	2.47319	8.35344	13.4976	158287	1368
10	1.78615	7.72345	12.4815	2.37812	8.27879	13.365	1.96861	7.89177	12.7468	158287	1378
11	1.80533	7.76346	12.5553	2.02978	7.96315	12.8755	1.9166	7.86133	12.7096	158287	1410
12	1.49464	7.47404	12.0933	1.92514	7.86798	12.7132	1.5804	7.54432	12.2049	158287	1376
13	2.27648	8.18044	13.2202	2.69575	8.5509	13.814	2.58885	8.46114	13.6685	158287	1343
14	1.6441	7.59931	12.2868	2.07495	8.00176	12.9268	1.73954	7.68492	12.4213	158287	1326
15	1.27958	7.27886	11.7989	1.47876	7.46308	12.0882	1.31596	7.31703	11.8577	158287	1410
16	1.7123	7.65481	12.38	2.24451	8.15874	13.1749	1.92109	7.84467	12.6774	158287	1348
17	1.9496	7.88817	12.7536	2.39102	8.29482	13.4016	2.22252	8.13424	13.1463	158287	1410
18	1.48028	7.44783	12.0562	2.10329	8.03728	12.9807	1.73279	7.68278	12.4248	158287	1407
19	1.75571	7.71196	12.4765	2.15844	8.09121	13.0787	1.98679	7.92942	12.8192	158287	1352
20	1.13733	7.14908	11.5887	1.75926	7.72386	12.4874	1.36423	7.35418	11.9086	158287	1338


==> data/64QAM_18dBm.txt <==
channel	Q_edc	GMI_edc	SNR_edc	Q_stitched	GMI_stitched	SNR_stitched	Q_perchan	GMI_perchan	SNR_perchan	steps_stitched	steps_perchan
1	0.214434	6.3407	10.3302	1.23377	7.23447	11.7182	0.982149	7.00999	11.3701	197023	1526
2	-0.334049	5.88085	9.61943	0.890634	6.92608	11.2464	0.537818	6.61243	10.7609	197023	1529
3	0.171833	6.28914	10.252	1.48048	7.45544	12.0637	1.1305	7.13297	11.5666	197023	1529
4	0.34035	6.43938	10.4876	1.47828	7.4631	12.0797	1.14647	7.14776	11.5882	197023	1529
5	0.853686	6.88991	11.1898	1.68498	7.64433	12.3592	1.34618	7.33278	11.8779	197023	1595
6	0.728366	6.7669	10.9895	1.97602	7.91989	12.7934	1.58708	7.55166	12.2135	197023	1529
7	-0.074819	6.10639	9.96949	0.513704	6.61748	10.7605	0.218066	6.36277	10.3653	197023	1544
8	1.13923	7.13308	11.5634	2.15977	8.07483	13.0451	1.81509	7.75917	12.5432	197023	1529
9	1.13206	7.13287	11.5651	1.75929	7.71701	12.4713	1.5172	7.48496	12.1104	197023	1601
10	1.16343	7.15493	11.593	2.02829	7.97078	12.8728	1.78914	7.73303	12.5006	197023	1558
11	1.19462	7.19385	11.654	1.75037	7.70276	12.4552	1.53048	7.50861	12.1451	197023	1590
12	1.09958	7.09696	11.5098	1.8387	7.78234	12.5802	1.61187	7.569	12.2452	197023	1592
13	1.27565	7.26236	11.7674	2.0646	7.98846	12.8995	1.92607	7.85047	12.6877	197023	1529
14	1.22443	7.21308	11.682	1.91634	7.87803	12.7319	1.65286	7.61234	12.3117	197023	1596
15	1.03208	7.04338	11.4231	1.70505	7.66377	12.3936	1.53384	7.50673	12.1409	197023	1530
16	1.04072	7.05781	11.4447	1.94504	7.88201	12.7405	1.59932	7.56467	12.2396	197023	1592
17	0.816693	6.85481	11.1303	1.7682	7.71933	12.4685	1.47324	7.45322	12.0584	197023	1590
18	0.717793	6.76182	10.9832	1.98439	7.90545	12.7777	1.58377	7.54516	12.2113	197023	1588
19	0.687106	6.74589	10.9656	1.30527	7.3065	11.8332	0.953435	6.98232	11.3306	197023	1589
20	0.247742	6.35039	10.34	1.54195	7.50631	12.1478	1.14016	7.13743	11.5692	197023	1529


==> data/64QAM_20dBm.txt <==
channel	Q_edc	GMI_edc	SNR_edc	Q_stitched	GMI_stitched	SNR_stitched	Q_perchan	GMI_perchan	SNR_perchan	steps_stitched	steps_perchan
1	-2.52496	4.33891	7.13598	-0.494408	5.76612	9.44172	-1.04771	5.33207	8.75406	241253	1792
2	-3.33605	3.45669	5.30129	-0.82861	5.50982	9.04209	-1.24917	5.19327	8.53515	241253	1829
3	-2.11552	4.58666	7.54846	-0.397168	5.82165	9.53513	-0.81838	5.49688	9.01442	241253	1799
4	-1.59186	4.94956	8.14781	-0.176854	6.02509	9.84158	-0.457808	5.79217	9.48264	241253	1814
5	-0.853956	5.48367	8.99891	-0.0140854	6.14654	10.0389	-0.429493	5.81672	9.5243	241253	1859
6	-1.37572	5.0911	8.36524	0.104221	6.23762	10.177	-0.13021	6.04701	9.87495	241253	1829
7	-2.08575	4.6256	7.61285	-0.781316	5.54898	9.09984	-1.18414	5.24954	8.6259	241253	1810
8	-0.884968	5.45559	8.94946	0.244127	6.36668	10.3683	0.0620857	6.20963	10.1303	241253	1829
9	-0.888737	5.44514	8.93335	0.225686	6.33673	10.3482	-0.0159731	6.13389	10.025	241253	1829
10	-0.60926	5.66379	9.27085	0.325757	6.43343	10.4806	0.31215	6.41949	10.4507	241253	1829
11	-0.539214	5.72319	9.36798	0.360975	6.47505	10.5431	0.0595478	6.20918	10.1299	241253	1829
12	-0.562447	5.70449	9.33869	0.350179	6.45818	10.5103	0.174383	6.31077	10.2869	241253	1859
13	-0.831388	5.48599	8.99882	0.446625	6.52552	10.637	0.250652	6.3566	10.367	241253	1813
14	-0.337886	5.87792	9.6151	0.35457	6.45973	10.5197	0.293434	6.40618	10.4267	241253	1859
15	-0.632628	5.64999	9.26169	0.251156	6.37149	10.395	-0.0821875	6.09244	9.95137	241253	1829
16	-0.732569	5.57362	9.13089	0.404435	6.5096	10.5884	0.177733	6.31545	10.2861	241253	1858
17	-1.54654	4.96601	8.1665	0.11873	6.26493	10.2278	-0.35211	5.86174	9.58954	241253	1829
18	-1.64807	4.90815	8.06893	0.0929059	6.23997	10.1753	-0.296288	5.9114	9.66349	241253	1829
19	-1.03053	5.35082	8.79039	0.184431	6.31772	10.3098	-0.525996	5.72814	9.38216	241253	1860
20	-2.01434	4.66206	7.67307	-0.0416474	6.13321	10.0185	-0.494719	5.75945	9.43169	241253	1799


==> data/64QAM_total.txt <==
launch_dBm	total_GMI_edc	avg_SNR_edc	steps_edc	total_GMI_stitched	avg_SNR_stitched	steps_stitched	total_GMI_perchan	avg_SNR_perchan	steps_perchan
12	6812.05	11.6341	1	6858.41	11.7101	95633	6803.85	11.621	21034
14	7254.4	12.3594	1	7484.24	12.7423	124578	7362.26	12.5383	23765
16	7215.25	12.2907	1	7647.61	13.0112	158287	7414.33	12.6222	27146
18	6446.44	11.0264	1	7237.02	12.3241	197023	6975.73	11.8943	31194
20	4892.45	8.44961	1	5887.53	10.1173	241253	5635.5	9.70056	36583


==> data/spectrum_16dBm_iter2.txt <==
f1	p1	f2	p2	f3	p3	f4	p4	f5	p5	f6	p6	f7	p7	f8	p8	f9	p9	f10	p10	f11	p11	f12	p12	f13	p13	f14	p14	f15	p15	f16	p16	f17	p17	f18	p18	f19	p19	f20	p20
194.710000058	-39.0032583201791	194.660000116	-36.6808624408637	194.610000174	-36.7234260790402	194.560000232	-39.2969292461875	194.51000029	-41.1468653797725	194.460000348	-37.689750943661	194.410000406	-35.9645838126372	194.360000464	-37.9745604347369	194.310000522	-36.6085153378897	194.26000058	-37.7971392087071	194.210000638	-40.3458808066622	194.160000696	-42.0663342758705	194.110000754	-40.734632076086	194.060000812	-39.3436822596654	194.01000087	-41.033924581002	193.960000928	-40.0950689208448	193.910000986	-42.1514716291258	193.860001044	-42.2884480571795	193.810001102	-41.6183014339631	193.76000116	-42.1950241604215
194.710312558	-38.863748193594	194.660312616	-36.6796877787904	194.610312674	-36.7693120795343	194.560312732	-39.3304090426726	194.51031279	-41.0058024349953	194.460312848	-37.7353575146528	194.410312906	-36.0488199238568	194.360312964	-37.8650702576581	194.310313022	-36.3938552711239	194.26031308	-37.6253379270044	194.210313138	-40.2603921396054	194.160313196	-42.2397752110948	194.110313254	-40.8476482515583	194.060313312	-39.5216359111959	194.01031337	-41.007315206622	193.960313428	-39.7476198155147	193.910313486	-42.0667231204471	193.860313544	-42.2497187678766	193.810313602	-41.7841466502928	193.76031366	-42.326721323046
194.710625058	-38.5755061921306	194.660625116	-36.5235619066766	194.610625174	-36.645810387548	194.560625232	-38.8659501284271	194.51062529	-40.725363824974	194.460625348	-37.4932330231839	194.410625406	-35.8323955514149	194.360625464	-37.8768779094065	194.310625522	-36.0572842355458	194.26062558	-37.327748006491	194.210625638	-40.1342346980197	194.160625696	-42.2243684453376	194.110625754	-40.6759662776523	194.060625812	-39.5599944997007	194.01062587	-41.0435996952456	193.960625928	-39.5676868511926	193.910625986	-41.9023386597981	193.860626044	-42.2560307153828	193.810626102	-41.7517326647825	193.76062616	-42.2960657854518
194.710937558	-38.2113849447203	194.660937616	-35.9544132007655	194.610937674	-36.4522730795514	194.560937732	-38.1588714445809	194.51093779	-40.2427638707202	194.460937848	-37.1830159357855	194.410937906	-35.5096739191079	194.360937964	-37.5357229150669	194.310938022	-35.5793993685232	194.26093808	-36.536716935185	194.210938138	-39.9304044809105	194.160938196	-42.1318445789081	194.110938254	-40.1924704277361	194.060938312	-39.3194910500517	194.01093837	-40.8369306235535	193.960938428	-38.9598842665597	193.910938486	-41.3296668408209	193.860938544	-41.8695100097281	193.810938602	-41.567711388011	193.76093866	-42.0615663892285
194.711250058	-32.9575944232456	194.661250116	-34.3328117787633	194.611250174	-34.0149251668237	194.561250232	-35.2591238524055	194.51125029	-36.3149628940697	194.461250348	-34.7949651463029	194.411250406	-33.8348645205983	194.361250464	-35.4394004832501	194.311250522	-30.8921930986207	194.26125058	-32.5296727386585	194.211250638	-31.9242419075382	194.161250696	-36.2045031659915	194.111250754	-33.2882991530477	194.061250812	-33.2840531271866	194.01125087	-31.3192706453639	193.961250928	-35.7082921597195	193.911250986	-37.7148094741144	193.861251044	-34.0366864659307	193.811251102	-36.8119734558139	193.76125116	-36.8539681740454
194.711562558	-23.6044284028171	194.661562616	-28.6856345776811	194.611562674	-27.3850487730297	194.561562732	-27.456585744471	194.51156279	-27.3600795523859	194.461562848	-27.8699395301931	194.411562906	-28.6189815309935	194.361562964	-29.6091429760616	194.311563022	-21.7643320948603	194.26156308	-23.7293586036169	194.211563138	-21.8466949358052	194.161563196	-27.8165204031416	194.111563254	-24.5980913661887	194.061563312	-25.0725206408328	194.01156337	-21.6201168965682	193.961563428	-28.5446248653085	193.911563486	-28.8537141979552	193.861563544	-23.6301619967064	193.811563602	-28.3287236386431	193.76156366	-28.0245885893806
194.711875058	-19.0039417137871	194.661875116	-25.1477774511639	194.611875174	-25.2631988135835	194.561875232	-24.2737621258956	194.51187529	-22.0695529063877	194.461875348	-25.6263524943193	194.411875406	-25.6852448496184	194.361875464	-27.2774523191619	194.311875522	-17.4591534714539	194.26187558	-19.3745150786599	194.211875638	-17.5309831423481	194.161875696	-25.5893074258445	194.111875754	-21.9559897651347	194.061875812	-23.4111875517688	194.01187587	-18.9194823088392	193.961875928	-26.2251800772299	193.911875986	-23.6234673489147	193.861876044	-19.1375954950191	193.811876102	-25.6646554359331	193.76187616	-25.1119884504975
194.712187558	-15.6155362636977	194.662187616	-22.5152939247168	194.612187674	-24.2713277010175	194.562187732	-23.3057400159826	194.51218779	-17.7468856504198	194.462187848	-25.5785970926875	194.412187906	-23.0045485926906	194.362187964	-26.455862355579	194.312188022	-14.8617775742943	194.26218808	-16.4152669930298	194.212188138	-14.5613948172399	194.162188196	-24.2330186305186	194.112188254	-20.8382216425411	194.062188312	-23.0612963520846	194.01218837	-17.770263180986	193.962188428	-23.9230552706126	193.912188486	-19.2305197797614	193.862188544	-15.7814616045331	193.812188602	-25.0639638960731	193.76218866	-23.3620352912799
194.712500058	-12.9593611002871	194.662500116	-20.3908340423407	194.612500174	-22.1374856664195	194.562500232	-22.9097631922369	194.51250029	-14.6506051045843	194.462500348	-23.9360328384752	194.412500406	-20.4463926602708	194.362500464	-25.6684334907994	194.312500522	-12.8252599309925	194.26250058	-14.1063155421775	194.212500638	-12.2208558204166	194.162500696	-23.7700377645369	194.112500754	-20.4072324000887	194.062500812	-22.8408862474064	194.01250087	-17.0189248848391	193.962500928	-22.4837920506942	193.912500986	-15.7302475286102	193.862501044	-13.5003926445878	193.812501102	-24.3732269680514	193.76250116	-22.1646412513034
194.712812558	-10.9767767052103	194.662812616	-17.5629707346913	194.612812674	-19.648987008519	194.562812732	-21.9056086323741	194.51281279	-11.9872598914376	194.462812848	-23.0890782038553	194.412812906	-17.5553070607297	194.362812964	-24.2188678100409	194.312813022	-11.0235351283387	194.26281308	-11.6991938807427	194.212813138	-10.4991438258035	194.162813196	-23.4883048915893	194.112813254	-20.1205325106902	194.062813312	-21.9337827359859	194.01281337	-15.2597404041724	193.962813428	-21.7053301720617	193.912813486	-12.7191550687237	193.862813544	-11.3133105876439	193.812813602	-23.5341307048257	193.76281366	-21.2386548599098
194.713125058	-9.26263424581936	194.663125116	-14.8119684346572	194.613125174	-15.6505229542251	194.563125232	-20.353495326534	194.51312529	-9.22523347242525	194.463125348	-23.0049758966546	194.413125406	-14.5297026173371	194.363125464	-21.3646077975754	194.313125522	-9.54824425629483	194.26312558	-10.0176402566305	194.213125638	-8.63788661105802	194.163125696	-22.8142613465266	194.113125754	-20.0650861171139	194.063125812	-20.6062716270411	194.01312587	-13.4797906497692	193.963125928	-20.9730770047376	193.913125986	-10.4540226789076	193.863126044	-9.45519084636	193.813126102	-22.7488219144992	193.76312616	-19.9161667176035
194.713437558	-7.5471455024743	194.663437616	-12.3010742373199	194.613437674	-12.3067052765036	194.563437732	-20.2908159680414	194.51343779	-7.41930340403911	194.463437848	-23.5966043547705	194.413437906	-11.9044499049203	194.363437964	-18.4185839983273	194.313438022	-7.98525744846095	194.26343808	-8.56804697785276	194.213438138	-6.98301319887326	194.163438196	-21.6321641728152	194.113438254	-19.6461212347919	194.063438312	-20.7816345903251	194.01343837	-11.6260027376478	193.963438428	-18.0703037659259	193.913438486	-8.2389951381257	193.863438544	-7.94333929534118	193.813438602	-22.0837102873917	193.76343866	-18.8647290649513
194.713750058	-6.00371062332676	194.663750116	-10.0766522994257	194.613750174	-9.16529139016936	194.563750232	-19.9670508757807	194.51375029	-5.93512535848558	194.463750348	-23.2650922222567	194.413750406	-9.89062330766374	194.363750464	-15.9361441114946	194.313750522	-6.64971316207661	194.26375058	-6.90929553438499	194.213750638	-6.06985720175754	194.163750696	-19.4536976403999	194.113750754	-20.3561758280614	194.063750812	-19.8316452610942	194.01375087	-9.42393434178984	193.963750928	-14.7452081042731	193.913750986	-6.26374898457251	193.863751044	-6.47805086546957	193.813751102	-21.663125913821	193.76375116	-17.5975594147788
194.714062558	-5.06767741041555	194.664062616	-8.39630714288097	194.614062674	-6.63874831631662	194.564062732	-19.7158549848625	194.51406279	-4.79229814099537	194.464062848	-21.6371584962152	194.414062906	-7.86758483223854	194.364062964	-13.1221859979968	194.314063022	-5.99668737415831	194.26406308	-5.72226652402791	194.214063138	-5.05395768899185	194.164063196	-17.3922989393442	194.114063254	-20.837890384797	194.064063312	-20.139746256612	194.01406337	-7.14686330087861	193.964063428	-12.4671664037704	193.914063486	-5.08168644472391	193.864063544	-5.37881253908209	193.814063602	-20.9782816478383	193.76406366	-17.300540078666
194.714375058	-4.34939238990458	194.664375116	-7.37334232357771	194.614375174	-5.12928148544095	194.564375232	-19.8179622871187	194.51437529	-4.61562681320529	194.464375348	-19.6322759691116	194.414375406	-6.73323674376554	194.364375464	-10.6929058989351	194.314375522	-5.22819366229282	194.26437558	-5.05631254174672	194.214375638	-4.51688754427495	194.164375696	-15.0705484094418	194.114375754	-21.2536898631899	194.064375812	-19.118208629285	194.01437587	-5.88697988746361	193.964375928	-10.0726592582536	193.914375986	-4.34371892078308	193.864376044	-4.76563156332104	193.814376102	-20.0640148127781	193.76437616	-16.8855987654902
194.714687558	-4.10484109797843	194.664687616	-6.77575080421916	194.614687674	-3.70054473530145	194.564687732	-19.7882980633867	194.51468779	-4.03231807502442	194.464687848	-16.3581436144723	194.414687906	-5.8373836699542	194.364687964	-8.88814886808652	194.314688022	-4.9874594081466	194.26468808	-4.84099088005384	194.214688138	-4.04906977269926	194.164688196	-12.3817521374425	194.114688254	-21.0976599751345	194.064688312	-18.7110640820539	194.01468837	-4.87113950098222	193.964688428	-7.98675577816718	193.914688486	-3.9919455527697	193.864688544	-4.59368784423759	193.814688602	-19.0035421447174	193.76468866	-16.3247415498896
194.715000058	-3.71516654981585	194.665000116	-6.66191247154646	194.615000174	-3.1625979376095	194.565000232	-19.1776625901788	194.51500029	-4.09504867194862	194.465000348	-13.4287935158403	194.415000406	-5.2869525334606	194.365000464	-7.5307581843089	194.315000522	-4.44055763237106	194.26500058	-4.67637667026046	194.215000638	-3.720134478332	194.165000696	-9.90413677742517	194.115000754	-19.9252606109186	194.065000812	-17.2213133273565	194.01500087	-3.96725587844291	193.965000928	-6.56021897347836	193.915000986	-3.69630026039434	193.865001044	-4.3048537163676	193.815001102	-16.7962474642585	193.76500116	-16.1780001893053
194.715312558	-3.81570374277211	194.665312616	-6.49684897907592	194.615312674	-2.99385820644355	194.565312732	-20.1914035058901	194.51531279	-4.22199830292093	194.465312848	-10.7011816756024	194.415312906	-5.43798971797021	194.365312964	-6.33814287536764	194.315313022	-4.37070373099596	194.26531308	-4.50961568585901	194.215313138	-3.93817055500477	194.165313196	-8.1793836049604	194.115313254	-20.0107449005537	194.065313312	-15.5349364707173	194.01531337	-3.852985036342	193.965313428	-5.26029047520892	193.915313486	-3.36875361048491	193.865313544	-4.227265390626	193.815313602	-14.2008766426077	193.76531366	-16.1772021807326
194.715625058	-3.90491846233607	194.665625116	-6.64420335768769	194.615625174	-2.58342355756465	194.565625232	-21.8713223527247	194.51562529	-3.86348714377683	194.465625348	-8.52270214638747	194.415625406	-5.09769665481145	194.365625464	-5.67978856982389	194.315625522	-4.47645659186628	194.26562558	-4.58084782902654	194.215625638	-3.71908066711998	194.165625696	-6.47682586226552	194.115625754	-19.8215893953734	194.065625812	-13.2710886967897	194.01562587	-3.42136980000594	193.965625928	-4.51684871287711	193.915625986	-3.58942267882432	193.865626044	-4.3925384603916	193.815626102	-12.1536104239925	193.76562616	-15.6831319858179
194.715937558	-3.61624462245052	194.665937616	-6.77998102655628	194.615937674	-2.76640158349678	194.565937732	-21.6104797997419	194.51593779	-3.97410181869468	194.465937848	-6.98905493421276	194.415937906	-5.01677983118219	194.365937964	-5.16041661383631	194.315938022	-4.39437899374605	194.26593808	-4.67525905033315	194.215938138	-3.91345866727373	194.165938196	-5.41181640038574	194.115938254	-18.65559420831	194.065938312	-11.2324212633917	194.01593837	-3.34791444038306	193.965938428	-4.05692965499072	193.915938486	-3.2049191070565	193.865938544	-4.64338377134272	193.815938602	-9.9899651798477	193.76593866	-15.3139089511831
194.716250058	-3.82396620345616	194.666250116	-6.79454181274276	194.616250174	-2.62602001187407	194.566250232	-20.5579655962395	194.51625029	-3.91313502442669	194.466250348	-5.61127823304457	194.416250406	-4.91181917181739	194.366250464	-4.76497312912581	194.316250522	-4.60091181737058	194.26625058	-4.75559161716931	194.216250638	-3.9573679966742	194.166250696	-4.68756162143087	194.116250754	-17.067767796587	194.066250812	-9.39598397098648	194.01625087	-3.36022152276938	193.966250928	-3.88364469748391	193.916250986	-3.38559520524884	193.866251044	-4.63572501653095	193.816251102	-8.35276726121252	193.76625116	-15.6565305701533
194.716562558	-3.78107021019442	194.666562616	-6.7204634457938	194.616562674	-2.57305694631688	194.566562732	-18.5256754355758	194.51656279	-3.8321789313375	194.466562848	-4.63497660134663	194.416562906	-4.81306664067703	194.366562964	-4.33723328095547	194.316563022	-4.5222275956592	194.26656308	-4.83801916154667	194.216563138	-3.93513308212279	194.166563196	-4.13080901117781	194.116563254	-14.8100542642254	194.066563312	-7.8279213665967	194.01656337	-3.30583153793593	193.966563428	-3.47685629828872	193.916563486	-3.50359159442323	193.866563544	-4.59938403283701	193.816563602	-7.15364197399826	193.76656366	-15.5738060229544
194.716875058	-3.94006188794825	194.666875116	-6.87984768731264	194.616875174	-2.71418941607843	194.566875232	-15.8851664975591	194.51687529	-3.9087720773576	194.466875348	-4.13148515256521	194.416875406	-4.85792523226362	194.366875464	-4.23579345327139	194.316875522	-4.51123482714082	194.26687558	-4.90131723824877	194.216875638	-3.98376260639324	194.166875696	-3.60037620380081	194.116875754	-12.7078600494575	194.066875812	-6.79897483122	194.01687587	-3.47952438339106	193.966875928	-3.34349209364048	193.916875986	-3.66963771768284	193.866876044	-4.63233433395858	193.816876102	-6.11458068382966	193.76687616	-15.7658210102433
194.717187558	-4.29537391293792	194.667187616	-7.04581937180398	194.617187674	-2.90423899850964	194.567187732	-13.2915824226633	194.51718779	-3.83257184314305	194.467187848	-3.997845914669	194.417187906	-5.21563286481653	194.367187964	-4.04890452013209	194.317188022	-4.59095954075015	194.26718808	-4.90878374803279	194.217188138	-4.12646982429846	194.167188196	-3.49936001838122	194.117188254	-11.0274734937805	194.067188312	-6.02833540864104	194.01718837	-3.56476097709255	193.967188428	-3.38576331803337	193.917188486	-3.86698922412828	193.867188544	-4.86716457305122	193.817188602	-5.39864125718227	193.76718866	-15.8834248212937
194.717500058	-4.43886389629342	194.667500116	-7.11850395985538	194.617500174	-3.05413760122846	194.567500232	-11.3697092465063	194.51750029	-4.05100438769301	194.467500348	-4.00550415059483	194.417500406	-5.38644092548489	194.367500464	-4.36761576701465	194.317500522	-4.80946209112798	194.26750058	-5.18746423649986	194.217500638	-4.34263088974147	194.167500696	-3.48906132592738	194.117500754	-9.69786212177709	194.067500812	-5.4937930923084	194.01750087	-3.66983779367363	193.967500928	-3.68204910069789	193.917500986	-4.01213752862223	193.867501044	-4.95848188758496	193.817501102	-4.94829600543904	193.76750116	-16.0914076590091
194.717812558	-4.57546544121573	194.667812616	-7.14287108514652	194.617812674	-3.39097910332545	194.567812732	-9.25447364162837	194.51781279	-4.23107755415259	194.467812848	-3.96616434129969	194.417812906	-5.54660864055512	194.367812964	-4.24490151024449	194.317813022	-4.8361339191892	194.26781308	-5.11596444851956	194.217813138	-4.48851821609106	194.167813196	-3.74138846556748	194.117813254	-8.41904801599306	194.067813312	-5.00834670914366	194.01781337	-3.94475874292569	193.967813428	-3.52655243944759	193.917813486	-4.02697703610961	193.867813544	-5.03589126170275	193.817813602	-4.51065879435767	193.76781366	-16.0266272479832
194.718125058	-4.68590670859132	194.668125116	-7.3987763939115	194.618125174	-3.31553300442549	194.568125232	-7.96473378724485	194.51812529	-4.11999282419234	194.468125348	-3.99761774762782	194.418125406	-5.44272657458547	194.368125464	-4.44877578152376	194.318125522	-5.12573855362192	194.26812558	-5.41700110494105	194.218125638	-4.42594501475635	194.168125696	-3.72558845864867	194.118125754	-7.74257198571362	194.068125812	-5.07794474552308	194.01812587	-3.9696910594404	193.968125928	-3.7460464211785	193.918125986	-4.21545109336383	193.868126044	-5.14619050082799	193.818126102	-4.43982934248212	193.76812616	-15.9327072113578
194.718437558	-4.48402943843894	194.668437616	-7.06818694793519	194.618437674	-3.14572840171529	194.568437732	-6.67967663145336	194.51843779	-4.08764660626833	194.468437848	-3.99850161919678	194.418437906	-5.27050920938085	194.368437964	-4.25440134527469	194.318438022	-4.96394766718707	194.26843808	-5.13828132014636	194.218438138	-4.20978785166651	194.168438196	-3.75889005447433	194.118438254	-6.92806546725112	194.068438312	-4.74738275340668	194.01843837	-3.76214353383695	193.968438428	-3.5726501540611	193.918438486	-4.11303653826377	193.868438544	-4.88601318933219	193.818438602	-4.03758769793015	193.76843866	-16.1650683352718
194.718750058	-4.42294574536926	194.668750116	-7.0631398592838	194.618750174	-3.03771517172602	194.568750232	-5.72149805395105	194.51875029	-3.9631374024611	194.468750348	-3.66230853170693	194.418750406	-5.27297252456325	194.368750464	-4.15988541175707	194.318750522	-4.95676087447447	194.26875058	-5.03707289945127	194.218750638	-4.32251930388709	194.168750696	-3.95320741731683	194.118750754	-6.27533675585857	194.068750812	-4.63175885384373	194.01875087	-3.86805166461202	193.968750928	-3.48564703857363	193.918750986	-3.91374500357152	193.868751044	-4.88308922104348	193.818751102	-3.70256658181542	193.76875116	-16.1146357563807
194.719062558	-4.39007184011279	194.669062616	-7.17832477708861	194.619062674	-3.07694436578755	194.569062732	-5.19168180895949	194.51906279	-3.70523770378116	194.469062848	-3.77242995490365	194.419062906	-5.13642206786131	194.369062964	-4.11403273305307	194.319063022	-4.83024732394174	194.26906308	-4.99469892921007	194.219063138	-4.14463584023228	194.169063196	-3.59668486346136	194.119063254	-5.85230918366724	194.069063312	-4.59402753098129	194.01906337	-3.72757650378884	193.969063428	-3.5357408102288	193.919063486	-4.06493220272801	193.869063544	-4.77585073718894	193.819063602	-3.74046518852501	193.76906366	-15.8088869348846
194.719375058	-4.36213727277548	194.669375116	-7.12476926517982	194.619375174	-2.78716781353807	194.569375232	-4.70420168301308	194.51937529	-3.51010333586666	194.469375348	-3.70820789404035	194.419375406	-4.93556061056807	194.369375464	-4.05686006614256	194.319375522	-4.52826858377926	194.26937558	-4.99636890018567	194.219375638	-3.97183120723011	194.169375696	-3.44020448324696	194.119375754	-5.42445686611782	194.069375812	-4.40073015360743	194.01937587	-3.5619220654239	193.969375928	-3.52545588632541	193.919375986	-3.9978319307706	193.869376044	-4.72893428200208	193.819376102	-3.46686269169367	193.76937616	-15.9910527420369
194.719687558	-4.05698867726089	194.669687616	-6.77653035384721	194.619687674	-2.74166154062633	194.569687732	-4.26469638279421	194.51968779	-3.57897857643854	194.469687848	-3.56301015992194	194.419687906	-4.81509343720699	194.369687964	-3.78644634258244	194.319688022	-4.30190863356183	194.26968808	-4.77852493316097	194.219688138	-3.89102281394085	194.169688196	-3.27570040278212	194.119688254	-4.81666927060646	194.069688312	-4.12785930001459	194.01968837	-3.37573333830369	193.969688428	-3.20745897870498	193.919688486	-3.5720598264342	193.869688544	-4.6326473364407	193.819688602	-2.97228458042423	193.76968866	-16.0778768151743
194.720000058	-3.93866826674607	194.670000116	-6.73455031904507	194.620000174	-2.72223299121046	194.570000232	-3.95483097668567	194.52000029	-3.56349051165617	194.470000348	-3.34568933367474	194.420000406	-4.73489641669306	194.370000464	-3.72790473863564	194.320000522	-4.38198325445446	194.27000058	-4.63073851944788	194.220000638	-3.85910512431988	194.170000696	-3.20056274903098	194.120000754	-4.69821712255014	194.070000812	-4.0216962627685	194.02000087	-3.4203889258487	193.970000928	-3.15915910828925	193.920000986	-3.47318414283958	193.870001044	-4.57300304436652	193.820001102	-2.82537846149277	193.77000116	-15.7463625438904
194.720312558	-3.90791496207076	194.670312616	-6.72383250239989	194.620312674	-2.79565137271921	194.570312732	-3.80551151949054	194.52031279	-3.72057155140392	194.470312848	-3.36786082462705	194.420312906	-4.71818881035371	194.370312964	-3.65473014597193	194.320313022	-4.36924768086582	194.27031308	-4.56796026317675	194.220313138	-3.89042201122944	194.170313196	-3.13133293744333	194.120313254	-4.64463383884227	194.070313312	-4.03912755027739	194.02031337	-3.38370022459314	193.970313428	-3.06907459412258	193.920313486	-3.52141160786288	193.870313544	-4.50701989579518	193.820313602	-2.93850514504156	193.77031366	-15.6976934391307
194.720625058	-3.94423337613489	194.670625116	-6.78486760616071	194.620625174	-2.79596107535178	194.570625232	-3.83391222695019	194.52062529	-3.79653329496274	194.470625348	-3.26084855716875	194.420625406	-4.80350999321878	194.370625464	-3.77679103578565	194.320625522	-4.6016117760129	194.27062558	-4.85357228292217	194.220625638	-4.08052659533169	194.170625696	-3.22214651041707	194.120625754	-4.7162607178496	194.070625812	-4.24351091214549	194.02062587	-3.53261584665213	193.970625928	-2.98364346928632	193.920625986	-3.55434113151881	193.870626044	-4.6100298226929	193.820626102	-3.04807315237644	193.77062616	-15.7440470919954
194.720937558	-4.05386301519742	194.670937616	-6.8809977688329	194.620937674	-2.68541963051053	194.570937732	-4.1125423714265	194.52093779	-3.57357118479559	194.470937848	-3.54619989894919	194.420937906	-4.82895180704686	194.370937964	-3.84105982383771	194.320938022	-4.6645028372919	194.27093808	-4.7387122667318	194.220938138	-4.05243167527324	194.170938196	-3.23697292889692	194.120938254	-4.97565489276707	194.070938312	-4.42653027445981	194.02093837	-3.49998127865016	193.970938428	-3.2886437006782	193.920938486	-3.85980476035864	193.870938544	-4.31994521415145	193.820938602	-3.18423066372212	193.77093866	-15.9085661702674
194.721250058	-3.95057019158839	194.671250116	-6.6368177507974	194.621250174	-2.86127357757772	194.571250232	-3.64749591725405	194.52125029	-3.57457361895579	194.471250348	-3.43122455553818	194.421250406	-4.70764808910554	194.371250464	-3.38056182668781	194.321250522	-4.38482279520194	194.27125058	-4.45662581460525	194.221250638	-3.81724478734336	194.171250696	-3.37156291814366	194.121250754	-4.80634561396311	194.071250812	-4.09015196148451	194.02125087	-3.28559088746304	193.971250928	-2.97256976303195	193.921250986	-3.86150223476345	193.871251044	-4.17751406191002	193.821251102	-3.28044123183061	193.77125116	-16.1225475737823
194.721562558	-4.12909966830617	194.671562616	-6.85357336675693	194.621562674	-3.00492161781477	194.571562732	-3.69462369956532	194.52156279	-3.62939404211795	194.471562848	-3.40982388599994	194.421562906	-4.97755416456716	194.371562964	-3.66268692708739	194.321563022	-4.43516826576045	194.27156308	-4.66686306266176	194.221563138	-3.98332350959121	194.171563196	-3.12415832992651	194.121563254	-4.85147131359023	194.071563312	-4.23383244677204	194.02156337	-3.56868086078669	193.971563428	-3.09600703408059	193.921563486	-3.76465618559437	193.871563544	-4.55645690890363	193.821563602	-3.23139988843855	193.77156366	-16.4331481766342
194.721875058	-4.14818871826749	194.671875116	-6.92003524176976	194.621875174	-2.90961147918792	194.571875232	-4.06727967216982	194.52187529	-3.7278651351736	194.471875348	-3.57958956165124	194.421875406	-4.9897914782638	194.371875464	-3.8822634073354	194.321875522	-4.61955157845011	194.27187558	-4.84412903920309	194.221875638	-4.09194357797114	194.171875696	-3.25916159157154	194.121875754	-4.99179627770172	194.071875812	-4.31025175685561	194.02187587	-3.43389130146851	193.971875928	-3.470245385606	193.921875986	-3.92434109845771	193.871876044	-4.72988315624501	193.821876102	-3.46529570995895	193.77187616	-16.457260133604
194.722187558	-4.04895462820692	194.672187616	-6.80843496744064	194.622187674	-2.73468294256879	194.572187732	-3.9769852143113	194.52218779	-3.63218452348175	194.472187848	-3.56456152551112	194.422187906	-4.90808121345152	194.372187964	-3.74239089459449	194.322188022	-4.53588348614867	194.27218808	-4.75928188666459	194.222188138	-4.07153312613059	194.172188196	-3.49590770021226	194.122188254	-4.95312312589122	194.072188312	-4.32014699346989	194.02218837	-3.49358504867475	193.972188428	-3.37882063291345	193.922188486	-3.73200913050827	193.872188544	-4.76993869775878	193.822188602	-3.34631866838037	193.77218866	-16.3340653341492
194.722500058	-3.87385259813893	194.672500116	-6.89991914148395	194.622500174	-2.45317227578306	194.572500232	-3.81338363409914	194.52250029	-3.27599824765677	194.472500348	-3.37865971459774	194.422500406	-4.49092655457511	194.372500464	-3.60434525366133	194.322500522	-4.27849897760752	194.27250058	-4.7316255353894	194.222500638	-3.67407333560605	194.172500696	-3.41874248123029	194.122500754	-4.84048063695153	194.072500812	-4.25978055724894	194.02250087	-3.28166715306652	193.972500928	-3.1927386958187	193.922500986	-3.66138986808392	193.872501044	-4.62546262303536	193.822501102	-3.19672642750516	193.77250116	-16.4042805624479
194.722812558	-3.60653641206947	194.672812616	-6.78816657704718	194.622812674	-2.49982398554744	194.572812732	-3.87847723465429	194.52281279	-3.4288802454807	194.472812848	-3.3564355020301	194.422812906	-4.38623147575386	194.372812964	-3.52748754977852	194.322813022	-4.05645710082119	194.27281308	-4.55999333026546	194.222813138	-3.58739783526439	194.172813196	-3.30199501358014	194.122813254	-4.49082132879755	194.072813312	-4.17747082613973	194.02281337	-3.12707686581037	193.972813428	-3.0675636701614	193.922813486	-3.36419489240777	193.872813544	-4.38301968899472	193.822813602	-2.94011773448929	193.77281366	-16.4511456336984
194.723125058	-3.61189265472106	194.673125116	-6.67039946147261	194.623125174	-2.41738315288743	194.573125232	-3.6428738344224	194.52312529	-3.25105375254225	194.473125348	-3.1673591270421	194.423125406	-4.43051785493665	194.373125464	-3.36760513057193	194.323125522	-4.0995198998481	194.27312558	-4.46345624207484	194.223125638	-3.61823034195928	194.173125696	-3.25834249657952	194.123125754	-4.54307937582892	194.073125812	-4.12522459209156	194.02312587	-3.24952364837278	193.973125928	-3.07714239710033	193.923125986	-3.2582193864362	193.873126044	-4.38536393214531	193.823126102	-2.82971907233236	193.77312616	-16.5700838258195
194.723437558	-3.55078576224163	194.673437616	-6.97213467760791	194.623437674	-3.04157313364675	194.573437732	-3.64390431461863	194.52343779	-3.88509322444812	194.473437848	-3.25821122739544	194.423437906	-4.42230642026205	194.373437964	-3.56596366276112	194.323438022	-3.91424233584038	194.27343808	-5.09907704410698	194.223438138	-3.53496649688209	194.173438196	-3.01026417986932	194.123438254	-4.57008389890501	194.073438312	-4.43033383614343	194.02343837	-3.16901862521426	193.973438428	-3.21590460876527	193.923438486	-3.23655733602824	193.873438544	-5.99650997737739	193.823438602	-2.94474840439107	193.77343866	-16.6439263304387
194.723750058	-4.13980396181266	194.673750116	-10.4988314066562	194.623750174	-7.63598583629408	194.573750232	-5.33850224008234	194.52375029	-9.12120506524253	194.473750348	-4.10874351022648	194.423750406	-6.92421751199921	194.373750464	-6.84862177374567	194.323750522	-4.51290484264417	194.27375058	-10.1122825121203	194.223750638	-5.95054124420088	194.173750696	-3.02121126519494	194.123750754	-4.48441282092725	194.073750812	-7.4287828618903	194.02375087	-4.82461622240482	193.973750928	-5.63376943992587	193.923750986	-3.32927477137335	193.873751044	-12.9912446733007	193.823751102	-2.78043563080363	193.77375116	-16.6907813838293
194.724062558	-8.77742257932191	194.674062616	-18.1938710811698	194.624062674	-17.1956836023995	194.574062732	-12.7755901875438	194.52406279	-18.3511179811446	194.474062848	-9.60949690172718	194.424062906	-14.5163622530739	194.374062964	-16.0984152480596	194.324063022	-9.32206136398895	194.27406308	-18.4230868381877	194.224063138	-14.0071706046291	194.174063196	-4.44364474471029	194.124063254	-7.20888918924362	194.074063312	-15.8136486349974	194.02406337	-11.643948782679	193.974063428	-14.1182890423388	193.924063486	-5.83781505085197	193.874063544	-18.4434731322012	193.824063602	-4.53608955653739	193.77406366	-16.7391448095695
194.724375058	-17.1743324460801	194.674375116	-19.6716515928699	194.624375174	-18.960331008482	194.574375232	-18.9261120993181	194.52437529	-19.4964484860102	194.474375348	-18.5205693480213	194.424375406	-17.4703947838063	194.374375464	-19.4531141038411	194.324375522	-18.1941206670101	194.27437558	-19.3360769243652	194.224375638	-18.2228782386354	194.174375696	-11.3878734852587	194.124375754	-15.7275999607559	194.074375812	-18.4373397454709	194.02437587	-16.5556010085211	193.974375928	-18.810266061402	193.924375986	-14.0291191249498	193.874376044	-18.6219574926655	193.824376102	-12.1117589325813	193.77437616	-16.6001151432649
194.724687558	-18.589272706859	194.674687616	-19.5374641693955	194.624687674	-19.0872676468092	194.574687732	-18.982605092077	194.52468779	-19.7084353549296	194.474687848	-19.3290133757424	194.424687906	-17.6438564352072	194.374687964	-19.3208891969085	194.324688022	-19.2929567096631	194.27468808	-19.4449122606315	194.224688138	-18.2271700314797	194.174688196	-17.9117607138876	194.124688254	-19.4599288475355	194.074688312	-18.3444430388126	194.02468837	-16.6871450426181	193.974688428	-18.8153221125354	193.924688486	-18.1700942586824	193.874688544	-18.6850932578452	193.824688602	-18.6238938383084	193.77468866	-16.6022733455129
194.725000058	-18.7978429984724	194.675000116	-19.3344549632976	194.625000174	-19.1448831193904	194.575000232	-18.9175308849454	194.52500029	-19.5875577771945	194.475000348	-19.3103414907679	194.425000406	-17.5061446862827	194.375000464	-19.4248843465515	194.325000522	-19.2324247916653	194.27500058	-19.5398401055247	194.225000638	-18.1947962770316	194.175000696	-17.9825075752748	194.125000754	-19.479213355652	194.075000812	-18.2044776439634	194.02500087	-16.7031845410784	193.975000928	-18.7988224915014	193.925000986	-18.2288173675813	193.875001044	-18.6006994632176	193.825001102	-18.8567552883672	193.77500116	-16.6988424219474
194.725312558	-18.7732603069249	194.675312616	-19.5392515505593	194.625312674	-19.286460902136	194.575312732	-19.0304652144565	194.52531279	-19.7130379960521	194.475312848	-19.4167677510041	194.425312906	-17.7549175146608	194.375312964	-19.4766119313317	194.325313022	-19.364157652931	194.27531308	-19.4193104425681	194.225313138	-18.3946230599903	194.175313196	-18.2304875884618	194.125313254	-19.5811063321872	194.075313312	-18.3059060685807	194.02531337	-16.8638638828071	193.975313428	-18.8709682961887	193.925313486	-18.274359305576	193.875313544	-18.7171500842496	193.825313602	-18.981934786447	193.77531366	-16.7065898577493
194.725625058	-18.5247962872029	194.675625116	-19.529116839386	194.625625174	-19.1892521193029	194.575625232	-18.4730847478052	194.52562529	-19.6892153267779	194.475625348	-18.8002720654473	194.425625406	-17.8244962911634	194.375625464	-19.3841934390813	194.325625522	-19.2684253819582	194.27562558	-19.5172686784263	194.225625638	-18.0093405289103	194.175625696	-18.2741050229745	194.125625754	-19.5734390407112	194.075625812	-18.3717224373914	194.02562587	-16.8940727896124	193.975625928	-18.847758223763	193.925625986	-18.3691161216863	193.875626044	-18.8241298755476	193.825626102	-16.7887442760605	193.77562616	-16.7755353070545
194.725937558	-13.1890714208828	194.675937616	-19.2044339409898	194.625937674	-14.2285139521872	194.575937732	-11.4881621530042	194.52593779	-17.3608881879013	194.475937848	-10.8365522416029	194.425937906	-17.2217495612921	194.375937964	-15.9978519116413	194.325938022	-13.7284012069652	194.27593808	-19.2288963828854	194.225938138	-11.354660252504	194.175938196	-15.577036001465	194.125938254	-19.4039550643456	194.075938312	-18.3192550847054	194.02593837	-13.3561307886001	193.975938428	-17.0608496634893	193.925938486	-15.1667187778421	193.875938544	-18.6570728666388	193.825938602	-8.19523734219092	193.77593866	-16.6442725725404
194.726250058	-5.83190390586889	194.676250116	-11.9383039965679	194.626250174	-7.6032682361063	194.576250232	-4.92164990970791	194.52625029	-8.89788119376986	194.476250348	-4.83055500548972	194.426250406	-10.7548874893383	194.376250464	-7.59144705422658	194.326250522	-6.27816469241125	194.27625058	-12.1825448612188	194.226250638	-5.81629827711648	194.176250696	-7.52069582551213	194.126250754	-17.6157123210667	194.076250812	-14.6018407541308	194.02625087	-6.45728120004196	193.976250928	-8.33769964173503	193.926250986	-7.50545457165618	193.876251044	-15.6270860384564	193.826251102	-4.44047515404604	193.77625116	-15.4637198489968
194.726562558	-3.71016424737982	194.676562616	-5.3303995509439	194.626562674	-5.64628060719186	194.576562732	-3.67382079829165	194.52656279	-5.13828448872503	194.476562848	-3.89402834480522	194.426562906	-5.47859933190294	194.376562964	-4.67876129344215	194.326563022	-4.09889399147567	194.27656308	-5.55928195972869	194.226563138	-4.51838942298344	194.176563196	-4.4221754906277	194.126563254	-8.61094657530643	194.076563312	-6.47737943613551	194.02656337	-4.36069914060947	193.976563428	-4.29212863272099	193.926563486	-4.46650012672535	193.876563544	-6.90759734820578	193.826563602	-3.91278926268022	193.77656366	-7.3131161957874
194.726875058	-3.33038749542884	194.676875116	-3.84975551509236	194.626875174	-5.31259994829013	194.576875232	-3.51570046281403	194.52687529	-4.25312268573363	194.476875348	-3.76001125701329	194.426875406	-4.17245645570069	194.376875464	-4.31873297245191	194.326875522	-3.59585402815361	194.27687558	-4.12900520639076	194.226875638	-4.2369887605111	194.176875696	-4.06422129286675	194.126875754	-4.06018344928214	194.076875812	-3.79251602405634	194.02687587	-3.92214663237382	193.976875928	-3.69169109331169	193.926875986	-3.76894642142985	193.876876044	-3.80851942388018	193.826876102	-3.94868036917129	193.77687616	-3.28357239206883
194.727187558	-3.38652947451171	194.677187616	-3.75262622158732	194.627187674	-5.32817782288656	194.577187732	-3.32202092935991	194.52718779	-4.19045076181783	194.477187848	-3.55627929785865	194.427187906	-4.04728265157995	194.377187964	-4.17747714164505	194.327188022	-3.57449205782611	194.27718808	-4.11030440879268	194.227188138	-4.29444960335566	194.177188196	-3.94612624884796	194.127188254	-3.18564756744412	194.077188312	-3.7225892119971	194.02718837	-3.92209120062862	193.977188428	-3.67193753594563	193.927188486	-3.87055402725396	193.877188544	-3.61049288149837	193.827188602	-3.95950530922478	193.77718866	-2.90967237473244
194.727500058	-3.57380800354859	194.677500116	-3.64779870772801	194.627500174	-5.51111804144235	194.577500232	-3.55323218866096	194.52750029	-4.39858790526606	194.477500348	-3.8018578460886	194.427500406	-4.12686042896974	194.377500464	-4.21742384157363	194.327500522	-3.61676289222362	194.27750058	-4.01855045403396	194.227500638	-4.38834646134597	194.177500696	-3.99577188500522	194.127500754	-3.26259116421851	194.077500812	-3.66831479124715	194.02750087	-4.02228958266859	193.977500928	-3.83120687455459	193.927500986	-4.00411366292537	193.877501044	-3.62364870054285	193.827501102	-4.10016005204877	193.77750116	-2.89955596323324
194.727812558	-3.55137530448882	194.677812616	-3.94873578195035	194.627812674	-5.5191996717198	194.577812732	-3.61913357887258	194.52781279	-4.45782699740343	194.477812848	-3.90669444625474	194.427812906	-4.23056128024835	194.377812964	-4.49269766127759	194.327813022	-3.63102847575594	194.27781308	-4.23195355869499	194.227813138	-4.36516829823597	194.177813196	-4.27871753483232	194.127813254	-3.43310356919131	194.077813312	-3.81447425067438	194.02781337	-4.03548543851026	193.977813428	-4.13266047037825	193.927813486	-3.92160311369003	193.877813544	-3.75483709057356	193.827813602	-4.13370863295353	193.77781366	-2.88047418781607
194.728125058	-3.51111800408842	194.678125116	-4.1104244157071	194.628125174	-5.60149702587387	194.578125232	-3.50762531438872	194.52812529	-4.47633211398554	194.478125348	-3.79822554576541	194.428125406	-4.16384180049069	194.378125464	-4.39507212164262	194.328125522	-3.79749354920264	194.27812558	-4.39917750255734	194.228125638	-4.55117166653479	194.178125696	-4.15578499130052	194.128125754	-3.56229563035052	194.078125812	-4.17127546105258	194.02812587	-4.0920438965529	193.978125928	-3.91495278517802	193.928125986	-3.94043980686322	193.878126044	-4.0765586824322	193.828126102	-4.27268196356915	193.77812616	-3.28828711043116
194.728437558	-3.66731559420199	194.678437616	-3.85875024523868	194.628437674	-5.69444729972463	194.578437732	-3.4863548416422	194.52843779	-4.71701550340098	194.478437848	-3.75394083888052	194.428437906	-4.28247200301103	194.378437964	-4.36037879734989	194.328438022	-3.99727912438396	194.27843808	-4.24041171346989	194.228438138	-4.66086234066302	194.178438196	-4.10917558678155	194.128438254	-3.42773806760866	194.078438312	-3.93829540876492	194.02843837	-4.2577461891748	193.978438428	-3.87397271070238	193.928438486	-4.07300343517378	193.878438544	-3.77600120157569	193.828438602	-4.32240206608537	193.77843866	-3.22305580719827
194.728750058	-3.72580871303975	194.678750116	-3.92573840828282	194.628750174	-5.62372403150915	194.578750232	-3.40879964313493	194.52875029	-4.72495686914517	194.478750348	-3.6521894928229	194.428750406	-4.44203916969864	194.378750464	-4.31387943011645	194.328750522	-3.92657162351417	194.27875058	-4.20631574882279	194.228750638	-4.46184876266523	194.178750696	-4.05485997823305	194.128750754	-3.57971170677047	194.078750812	-3.90540528707242	194.02875087	-4.22649439687136	193.978750928	-3.79341108627986	193.928750986	-4.14975389285639	193.878751044	-3.76574998912008	193.828751102	-4.13929012385272	193.77875116	-3.19425069383746
194.729062558	-3.52080135036603	194.679062616	-3.82125970595841	194.629062674	-5.55099469113475	194.579062732	-3.50096064898428	194.52906279	-4.480108284606	194.479062848	-3.88631087949558	194.429062906	-4.35362419606744	194.379062964	-4.30737187133965	194.329063022	-3.72611194379416	194.27906308	-4.13714412270272	194.229063138	-4.37331714911128	194.179063196	-4.03133181912432	194.129063254	-3.75854611217121	194.079063312	-3.83815295908807	194.02906337	-4.06214249427625	193.979063428	-3.7964316704373	193.929063486	-3.98662647232515	193.879063544	-3.67156107084184	193.829063602	-3.98897330315558	193.77906366	-3.14618831708739
194.729375058	-3.43775857641215	194.679375116	-4.03050170068263	194.629375174	-5.54783370003004	194.579375232	-3.56526495809169	194.52937529	-4.45194524680859	194.479375348	-3.96925398296568	194.429375406	-4.33345890331505	194.379375464	-4.5139533438009	194.329375522	-3.77244880121896	194.27937558	-4.22449971356958	194.229375638	-4.49220033707308	194.179375696	-4.1274604553947	194.129375754	-3.61243576702662	194.079375812	-3.88543454029146	194.02937587	-4.05584729227809	193.979375928	-3.99608033310119	193.929375986	-3.9340642626542	193.879376044	-3.77497744557931	193.829376102	-4.27668158445814	193.77937616	-3.06165588699712
194.729687558	-3.4292630144391	194.679687616	-4.21280736295231	194.629687674	-5.62035539465707	194.579687732	-3.58981966926976	194.52968779	-4.71800295904293	194.479687848	-3.92847497433755	194.429687906	-4.52153040840987	194.379687964	-4.59336458621	194.329688022	-4.01153985103697	194.27968808	-4.42884989238961	194.229688138	-4.56484760042527	194.179688196	-4.30474146120038	194.129688254	-3.67168924088417	194.079688312	-4.06242512936148	194.02968837	-4.28071492204834	193.979688428	-4.09678280677942	193.929688486	-4.13666068995288	193.879688544	-4.12808414114162	193.829688602	-4.08597726115058	193.77968866	-3.33790143230208
194.730000058	-3.52506816899045	194.680000116	-4.01272182973929	194.630000174	-5.32422517226481	194.580000232	-3.48677169835308	194.53000029	-4.46947651844054	194.480000348	-3.77786329706772	194.430000406	-4.30531188288799	194.380000464	-4.3618516926959	194.330000522	-3.70417854478166	194.28000058	-4.34916831146269	194.230000638	-4.29068437349881	194.180000696	-4.17445371138896	194.130000754	-3.92676429335038	194.080000812	-4.0980686693367	194.03000087	-4.1761116904236	193.980000928	-3.84450015567729	193.930000986	-3.96708792414804	193.880001044	-4.05476164357244	193.830001102	-3.89749006205211	193.78000116	-3.38364116265024
194.730312558	-3.19013159816379	194.680312616	-3.77360068373276	194.630312674	-4.94581048255383	194.580312732	-3.33604197931676	194.53031279	-4.13280296439081	194.480312848	-3.49151132669813	194.430312906	-3.92390395096539	194.380312964	-4.14917643100598	194.330313022	-3.3883378135454	194.28031308	-4.09791722990144	194.230313138	-3.9760846624497	194.180313196	-3.90931161875943	194.130313254	-3.45418447599973	194.080313312	-3.77964519114079	194.03031337	-3.66027376971893	193.980313428	-3.71011369249592	193.930313486	-3.70898693157105	193.880313544	-3.66076440927683	193.830313602	-3.68432002193399	193.78031366	-3.00145528890124
194.730625058	-3.146860332082	194.680625116	-3.81739046086044	194.630625174	-5.06984304409008	194.580625232	-3.34260276417883	194.53062529	-3.96819927381193	194.480625348	-3.56522095654397	194.430625406	-3.82929545620414	194.380625464	-4.09452932060412	194.330625522	-3.35378216562826	194.28062558	-4.00313086694851	194.230625638	-4.07121667488106	194.180625696	-3.92452476797611	194.130625754	-3.25415219829495	194.080625812	-3.7222267413915	194.03062587	-3.57627290808949	193.980625928	-3.62186655883217	193.930625986	-3.59259812705951	193.880626044	-3.79904200217835	193.830626102	-3.88816066453942	193.78062616	-2.9723221537228
194.730937558	-3.46226546525742	194.680937616	-3.87748931445312	194.630937674	-5.4131490988337	194.580937732	-3.55174757726567	194.53093779	-4.24270015581658	194.480937848	-3.85163702273188	194.430937906	-3.90942761005756	194.380937964	-4.2360881589124	194.330938022	-3.67690711498852	194.28093808	-4.03632159275937	194.230938138	-4.38131120933528	194.180938196	-4.03675030406338	194.130938254	-3.16021536090738	194.080938312	-3.76928615653086	194.03093837	-3.93051126980636	193.980938428	-3.76286899197005	193.930938486	-3.77843385001609	193.880938544	-3.68594982780494	193.830938602	-4.14055713957322	193.78093866	-2.930698907429
194.731250058	-3.65406399295046	194.681250116	-4.04210716658202	194.631250174	-5.507693302607	194.581250232	-3.47061127774572	194.53125029	-4.44906917063166	194.481250348	-3.75186638530191	194.431250406	-4.08874772628951	194.381250464	-4.32731057547741	194.331250522	-3.62864696781647	194.28125058	-4.20884246086826	194.231250638	-4.33568245787825	194.181250696	-4.03576076218348	194.131250754	-3.35932134748485	194.081250812	-3.9980868834679	194.03125087	-4.02876900135747	193.981250928	-3.8316811175804	193.931250986	-3.98119398148218	193.881251044	-3.76066941128679	193.831251102	-4.22598456106451	193.78125116	-2.95024700902503
194.731562558	-3.60339964834154	194.681562616	-3.93651686098186	194.631562674	-5.39702516926036	194.581562732	-3.47905808124427	194.53156279	-4.50017522590475	194.481562848	-3.78656233779052	194.431562906	-4.08488126212132	194.381562964	-4.27665835564335	194.331563022	-3.69814118706771	194.28156308	-4.21491032835953	194.231563138	-4.39392809688044	194.181563196	-4.05385326674621	194.131563254	-3.60461548621219	194.081563312	-3.98994221530196	194.03156337	-4.05459783226756	193.981563428	-3.69012725843145	193.931563486	-4.05058492696293	193.881563544	-3.92465145604689	193.831563602	-4.06941527126474	193.78156366	-3.18385431494792
194.731875058	-3.44748305783579	194.681875116	-3.93276522060583	194.631875174	-5.42919830041991	194.581875232	-3.55716766987151	194.53187529	-4.51432040330665	194.481875348	-3.87098667166385	194.431875406	-4.05992259732258	194.381875464	-4.3087371381548	194.331875522	-3.76553016240883	194.28187558	-4.26438651826149	194.231875638	-4.48365958153511	194.181875696	-4.18128576364365	194.131875754	-3.55880387918411	194.081875812	-3.96309542554414	194.03187587	-4.09185772908502	193.981875928	-3.73062712461056	193.931875986	-3.98068076694556	193.881876044	-3.84327164890496	193.831876102	-4.0439042490418	193.78187616	-3.08147016265435
194.732187558	-3.45204939554095	194.682187616	-4.01188542990527	194.632187674	-5.37967651273374	194.582187732	-3.67282202716919	194.53218779	-4.46662988522665	194.482187848	-3.90827021008233	194.432187906	-4.1360848787209	194.382187964	-4.45395206687487	194.332188022	-3.69991855807963	194.28218808	-4.38423221058601	194.232188138	-4.43172280658889	194.182188196	-4.2845036390221	194.132188254	-3.52951570902881	194.082188312	-4.0754045309475	194.03218837	-4.01519237573284	193.982188428	-3.89968628483226	193.932188486	-3.94860147281194	193.882188544	-3.84697461555989	193.832188602	-4.08673390025381	193.78218866	-3.17081435680487
194.732500058	-3.70809843649917	194.682500116	-4.08484626295787	194.632500174	-5.53915302052185	194.582500232	-3.53348162254201	194.53250029	-4.43095524841406	194.482500348	-3.78293410170644	194.432500406	-4.11145540409574	194.382500464	-4.4031320340581	194.332500522	-3.77824382331516	194.28250058	-4.44217414299347	194.232500638	-4.52336268349768	194.182500696	-4.20251478693116	194.132500754	-3.53919148170233	194.082500812	-4.16826064176945	194.03250087	-4.15115265919409	193.982500928	-3.93472757308911	193.932500986	-4.17427513967404	193.882501044	-3.98508370690702	193.832501102	-4.06493028551176	193.78250116	-3.39289426088512
194.732812558	-3.66493802130264	194.682812616	-4.00105884526107	194.632812674	-5.54508821428391	194.582812732	-3.47571701002018	194.53281279	-4.49769822732898	194.482812848	-3.7774514405342	194.432812906	-4.24530122742726	194.382812964	-4.30709492076346	194.332813022	-3.72422391434388	194.28281308	-4.22773332410387	194.232813138	-4.47562889464834	194.182813196	-4.10879145463433	194.132813254	-3.59994318640643	194.082813312	-4.06004391931736	194.03281337	-4.15564034555742	193.982813428	-3.87108214964265	193.932813486	-4.13114365536338	193.882813544	-3.95706369605873	193.832813602	-4.04095532145182	193.78281366	-3.34310353486953
194.733125058	-3.51165581803838	194.683125116	-3.93989682906459	194.633125174	-5.40736892472003	194.583125232	-3.23890583124314	194.53312529	-4.45898850015609	194.483125348	-3.56399530988129	194.433125406	-4.12627288007445	194.383125464	-4.13223566469073	194.333125522	-3.59862000064999	194.28312558	-4.18643077010442	194.233125638	-4.38283704094054	194.183125696	-4.01697273871059	194.133125754	-3.55902195233951	194.083125812	-3.98568267334952	194.03312587	-3.97843946669915	193.983125928	-3.8398845749065	193.933125986	-3.96934335568152	193.883126044	-3.7990465565293	193.833126102	-3.9724010259252	193.78312616	-3.09486446478578
194.733437558	-3.25020153975511	194.683437616	-3.72132757263773	194.633437674	-5.08440741339434	194.583437732	-3.04250954310482	194.53343779	-4.32095608277192	194.483437848	-3.28386428725125	194.433437906	-4.03291875105458	194.383437964	-3.81726969819528	194.333438022	-3.34152669055239	194.28343808	-3.94291172164422	194.233438138	-4.05088845788144	194.183438196	-3.6930425630567	194.133438254	-3.49235059401564	194.083438312	-3.84908842417478	194.03343837	-3.75449655331715	193.983438428	-3.56487496027263	193.933438486	-3.82809285991529	193.883438544	-3.74994706742827	193.833438602	-3.6587736145567	193.78343866	-3.02137487298791
194.733750058	-2.86345217286625	194.683750116	-3.53787703099718	194.633750174	-4.73462840710065	194.583750232	-2.76021011554678	194.53375029	-3.85670172126976	194.483750348	-3.098006678217	194.433750406	-3.6193787704242	194.383750464	-3.72643496937251	194.333750522	-2.93931930110449	194.28375058	-3.73501872368034	194.233750638	-3.72838433594469	194.183750696	-3.56489558447533	194.133750754	-3.38150221036744	194.083750812	-3.59837745624924	194.03375087	-3.37122101205446	193.983750928	-3.39890943867619	193.933750986	-3.40509846611774	193.883751044	-3.51984299733337	193.833751102	-3.4504769448615	193.78375116	-2.63113785174358
194.734062558	-2.71765964876254	194.684062616	-3.25717230692286	194.634062674	-4.66237648911972	194.584062732	-2.41627986831398	194.53406279	-3.72338752413292	194.484062848	-2.74345082847714	194.434062906	-3.44247131267828	194.384062964	-3.38506575933923	194.334063022	-2.86579844960907	194.28406308	-3.64618570218958	194.234063138	-3.67545908259552	194.184063196	-3.1945072764248	194.134063254	-2.99217102147141	194.084063312	-3.46423677719386	194.03406337	-3.26421679278424	193.984063428	-3.04426471917164	193.934063486	-3.30753342108617	193.884063544	-3.41485369033713	193.834063602	-3.39300501955402	193.78406366	-2.61951794016959
194.734375058	-2.60082465056436	194.684375116	-2.92544870167848	194.634375174	-4.54565699739942	194.584375232	-2.68236676469077	194.53437529	-3.59523922993872	194.484375348	-3.03448908396473	194.434375406	-3.33775139072082	194.384375464	-3.33082082760621	194.334375522	-2.74392179645984	194.28437558	-3.27471047503342	194.234375638	-3.44620772725315	194.184375696	-3.12351070913263	194.134375754	-2.77459594034296	194.084375812	-3.09802249328453	194.03437587	-3.12899808906696	193.984375928	-2.93101812411055	193.934375986	-3.14703746364294	193.884376044	-2.96230921791258	193.834376102	-3.18567709525604	193.78437616	-2.4213907343385
194.734687558	-2.34093486776926	194.684687616	-3.15659079842175	194.634687674	-4.34268211283374	194.584687732	-2.56916528414427	194.53468779	-3.39636811482563	194.484687848	-2.83669606081503	194.434687906	-3.22613515377384	194.384687964	-3.45561738906864	194.334688022	-2.59048780397485	194.28468808	-3.49510868772443	194.234688138	-3.3483570343998	194.184688196	-3.25681640150096	194.134688254	-2.65114637024359	194.084688312	-3.07444459752199	194.03468837	-2.90259087319271	193.984688428	-3.19898663330175	193.934688486	-2.90565084683026	193.884688544	-3.06095392445265	193.834688602	-3.04660253315075	193.78468866	-2.28347518228386
194.735000058	-2.49151080568839	194.685000116	-2.99713147327277	194.635000174	-4.52326445655177	194.585000232	-2.55152587443564	194.53500029	-3.43491263841209	194.485000348	-2.99750114905649	194.435000406	-3.12600705868937	194.385000464	-3.1766233634769	194.335000522	-2.68472053865848	194.28500058	-3.29346141771564	194.235000638	-3.47239809441696	194.185000696	-2.96169726006615	194.135000754	-2.50560208514676	194.085000812	-3.27358492658072	194.03500087	-3.02680552083469	193.985000928	-2.77594135630911	193.935000986	-3.02071660326857	193.885001044	-3.17122300748963	193.835001102	-3.20562398676909	193.78500116	-2.36369777267494
194.735312558	-2.42948598868231	194.685312616	-3.0371811073804	194.635312674	-4.49492451450136	194.585312732	-2.98548597789323	194.53531279	-3.38391239746503	194.485312848	-3.38397666210643	194.435312906	-3.1757969078147	194.385312964	-3.767776357589	194.335313022	-2.73031220617556	194.28531308	-3.33182627910084	194.235313138	-3.4649717706959	194.185313196	-3.51037560065351	194.135313254	-2.43550917194968	194.085313312	-3.00932233124804	194.03531337	-2.98016544782983	193.985313428	-3.22745512975208	193.935313486	-3.03121209332614	193.885313544	-2.7862580129669	193.835313602	-3.35609178876888	193.78531366	-1.96088295393273
194.735625058	-2.48570194973538	194.685625116	-3.48248058261819	194.635625174	-4.53508491980285	194.585625232	-2.91470771872354	194.53562529	-3.39658430933125	194.485625348	-3.24742165681974	194.435625406	-3.18561104485204	194.385625464	-3.77668449867621	194.335625522	-2.73945228159134	194.28562558	-3.83574977170842	194.235625638	-3.58394461701723	194.185625696	-3.55996880645552	194.135625754	-2.44870199902513	194.085625812	-3.58550800513226	194.03562587	-2.95269628597382	193.985625928	-3.36117854662301	193.935625986	-3.07101415691473	193.885626044	-3.34791649941839	193.835626102	-3.48659095870937	193.78562616	-2.53646435141265
194.735937558	-2.95416594928464	194.685937616	-3.37546333532136	194.635937674	-4.9045406239376	194.585937732	-3.14336259747924	194.53593779	-3.71129933331431	194.485937848	-3.49569507094628	194.435937906	-3.24164526713214	194.385937964	-3.81561438486066	194.335938022	-3.03609511593141	194.28593808	-3.64095110517731	194.235938138	-4.03632560627874	194.185938196	-3.56523724930479	194.135938254	-2.52114902265318	194.085938312	-3.53313444915977	194.03593837	-3.37317425535319	193.985938428	-3.38716832675901	193.935938486	-3.41556315687119	193.885938544	-3.29934399550946	193.835938602	-3.81293634421582	193.78593866	-2.64275395852452
194.736250058	-3.24566379236464	194.686250116	-3.6544614520598	194.636250174	-5.20730463636925	194.586250232	-3.52753442468216	194.53625029	-4.11073051542314	194.486250348	-3.90584982758865	194.436250406	-3.65686010824128	194.386250464	-4.25945521639377	194.336250522	-3.36164361636961	194.28625058	-3.90746149550419	194.236250638	-4.22646423433841	194.186250696	-4.07283910789257	194.136250754	-2.79566943880088	194.086250812	-3.66960290921333	194.03625087	-3.66251020000755	193.986250928	-3.79773916107947	193.936250986	-3.78833286470125	193.886251044	-3.42281122453922	193.836251102	-3.86254108919178	193.78625116	-2.57981566756396
194.736562558	-3.42747227077827	194.686562616	-4.11721790655578	194.636562674	-5.4728729602914	194.586562732	-3.51377226290569	194.53656279	-4.29709886564873	194.486562848	-3.93859995838906	194.436562906	-3.87135751007832	194.386562964	-4.36139964891631	194.336563022	-3.60752273238473	194.28656308	-4.40468517788876	194.236563138	-4.54250866942708	194.186563196	-4.16887818797816	194.136563254	-3.22273827967538	194.086563312	-4.18150577754899	194.03656337	-3.93833388922848	193.986563428	-4.02109070619672	193.936563486	-3.90423560804968	193.886563544	-3.95758672211328	193.836563602	-4.26088867261645	193.78656366	-3.16617919001685
194.736875058	-3.75798372401134	194.686875116	-4.13568877514813	194.636875174	-5.68277838154428	194.586875232	-3.87656388673562	194.53687529	-4.68393618103716	194.486875348	-4.29025101332754	194.436875406	-4.24593179685553	194.386875464	-4.59633836033866	194.336875522	-3.77568543329695	194.28687558	-4.44100255992464	194.236875638	-4.64159504304245	194.186875696	-4.40198151745258	194.136875754	-3.4627596575474	194.086875812	-4.23165293754215	194.03687587	-4.32459173128734	193.986875928	-4.18505146533512	193.936875986	-4.25525831168897	193.886876044	-4.09206629305999	193.836876102	-4.40874814729714	193.78687616	-3.45309299509357
194.737187558	-3.91549920573257	194.687187616	-4.50377028251326	194.637187674	-5.71414100445596	194.587187732	-3.84147487041838	194.53718779	-4.65967497784757	194.487187848	-4.28140705886505	194.437187906	-4.31248226579733	194.387187964	-4.6887202819943	194.337188022	-3.77978174448062	194.28718808	-4.66294613561199	194.237188138	-4.67511972611524	194.187188196	-4.529246613348	194.137188254	-3.73602383640885	194.087188312	-4.47311656711823	194.03718837	-4.36205313764472	193.987188428	-4.54979567124558	193.937188486	-4.33879624525409	193.887188544	-4.36329600724563	193.837188602	-4.4928205098225	193.78718866	-3.5766271395845
194.737500058	-3.8651936513354	194.687500116	-4.40678258501218	194.637500174	-5.86244462037595	194.587500232	-3.87062817087519	194.53750029	-4.73910281708567	194.487500348	-4.28754651260348	194.437500406	-4.3247265060632	194.387500464	-4.67766009100688	194.337500522	-3.91844494116358	194.28750058	-4.68126706927029	194.237500638	-4.67361909720537	194.187500696	-4.59797315966988	194.137500754	-3.7055049011912	194.087500812	-4.53773193760299	194.03750087	-4.41343095810899	193.987500928	-4.39859709766129	193.937500986	-4.40721948937838	193.887501044	-4.57620494112117	193.837501102	-4.46165530924375	193.78750116	-3.69606553588786
194.737812558	-3.67871053429602	194.687812616	-4.29484116825336	194.637812674	-5.76664961024067	194.587812732	-3.83981762301211	194.53781279	-4.68292713228918	194.487812848	-4.21166974326619	194.437812906	-4.24527681800787	194.387812964	-4.63613004787837	194.337813022	-3.85143798634901	194.28781308	-4.58706177992394	194.237813138	-4.7119928266916	194.187813196	-4.56557610700151	194.137813254	-3.77427870186844	194.087813312	-4.45833122665145	194.03781337	-4.29770523995471	193.987813428	-4.27465396232616	193.937813486	-4.22885252514199	193.887813544	-4.31457159464367	193.837813602	-4.41166265019297	193.78781366	-3.64493793892745
194.738125058	-3.73238048311028	194.688125116	-4.29815583899883	194.638125174	-5.79456537656698	194.588125232	-3.80358534227301	194.53812529	-4.73540611688344	194.488125348	-4.17185434812905	194.438125406	-4.29319924466501	194.388125464	-4.63882071258199	194.338125522	-3.98147899025989	194.28812558	-4.54494306050626	194.238125638	-4.79276313322127	194.188125696	-4.52368746664616	194.138125754	-3.76375368646838	194.088125812	-4.46566258691322	194.03812587	-4.30872576986285	193.988125928	-4.2800432746774	193.938125986	-4.29118061450986	193.888126044	-4.26806590722352	193.838126102	-4.55966213705587	193.78812616	-3.59859499541602
194.738437558	-3.68825575209146	194.688437616	-4.31853184263724	194.638437674	-5.68059887702114	194.588437732	-3.87889679587369	194.53843779	-4.57931178262285	194.488437848	-4.2839651985763	194.438437906	-4.31166952675755	194.388437964	-4.64938382806037	194.338438022	-3.82240631745938	194.28843808	-4.56008271216472	194.238438138	-4.70321980142636	194.188438196	-4.47778781249118	194.138438254	-3.67673023558492	194.088438312	-4.43213511587138	194.03843837	-4.20329027792397	193.988438428	-4.24811160866316	193.938438486	-4.35972719434757	193.888438544	-4.25337497622981	193.838438602	-4.5857756019988	193.78843866	-3.53176832543842
194.738750058	-3.69138754305624	194.688750116	-4.43370727643952	194.638750174	-5.69007764968754	194.588750232	-3.9749172982522	194.53875029	-4.61390681070024	194.488750348	-4.28799118008512	194.438750406	-4.33164652466916	194.388750464	-4.74654849965943	194.338750522	-3.83764721558246	194.28875058	-4.70983053052458	194.238750638	-4.63584410126148	194.188750696	-4.58001138971255	194.138750754	-3.8257375691584	194.088750812	-4.48367521657473	194.03875087	-4.14904719679239	193.988750928	-4.42195238672434	193.938750986	-4.36064331719458	193.888751044	-4.42245093933924	193.838751102	-4.35291944021165	193.78875116	-3.64486247227621
194.739062558	-3.6364831150509	194.689062616	-4.42350798567395	194.639062674	-5.59662344511306	194.589062732	-3.93509621072641	194.53906279	-4.46914387360409	194.489062848	-4.17851645962223	194.439062906	-4.24079655951404	194.389062964	-4.65994813970349	194.339063022	-3.68321021931471	194.28906308	-4.68430343170552	194.239063138	-4.61633747480514	194.189063196	-4.48474979756926	194.139063254	-3.88319641937122	194.089063312	-4.59239614361943	194.03906337	-4.15316079327894	193.989063428	-4.41612474683025	193.939063486	-4.26978010165021	193.889063544	-4.50401914030258	193.839063602	-4.49469059558386	193.78906366	-3.66198182292306
194.739375058	-3.66434570504382	194.689375116	-4.43373299203171	194.639375174	-5.6779124028326	194.589375232	-3.73797848537222	194.53937529	-4.52633922386173	194.489375348	-4.05051389529911	194.439375406	-4.20615029352043	194.389375464	-4.5539165194253	194.339375522	-3.70909135953331	194.28937558	-4.48927763191218	194.239375638	-4.56113013019929	194.189375696	-4.39643502278727	194.139375754	-3.64917045044778	194.089375812	-4.46850766003771	194.03937587	-4.19245592138686	193.989375928	-4.35111818144128	193.939375986	-4.28329306490434	193.889376044	-4.35479189694982	193.839376102	-4.48402421444424	193.78937616	-3.5213494136693
194.739687558	-3.6284059854034	194.689687616	-4.36063775119376	194.639687674	-5.56599734444974	194.589687732	-3.71828254631205	194.53968779	-4.55672877663936	194.489687848	-4.01470903922538	194.439687906	-4.17437981278448	194.389687964	-4.47341172390888	194.339688022	-3.75890070842844	194.28968808	-4.45924929217334	194.239688138	-4.6416158489988	194.189688196	-4.32990763977382	194.139688254	-3.67245694145615	194.089688312	-4.44329052534735	194.03968837	-4.17608528872007	193.989688428	-4.30884694382847	193.939688486	-4.27439507388432	193.889688544	-4.34000074304407	193.839688602	-4.52223414433443	193.78968866	-3.52391634674142
194.740000058	-3.74658429082583	194.690000116	-4.19751829765005	194.640000174	-5.75691588833917	194.590000232	-3.90257335671546	194.54000029	-4.71786691100272	194.490000348	-4.14198261957839	194.440000406	-4.32145480203017	194.390000464	-4.59444030894652	194.340000522	-3.94465326419181	194.29000058	-4.53565653028657	194.240000638	-4.78671557470608	194.190000696	-4.44663090304808	194.140000754	-3.74351867093543	194.090000812	-4.37571959572555	194.04000087	-4.25145937366388	193.990000928	-4.32196185520171	193.940000986	-4.32609314754298	193.890001044	-4.2422518527662	193.840001102	-4.58315735655827	193.79000116	-3.51386182598296
194.740312558	-3.74310956323481	194.690312616	-4.43775194720687	194.640312674	-5.76433650149707	194.590312732	-3.93272167708831	194.54031279	-4.85491612648752	194.490312848	-4.20101080777557	194.440312906	-4.47379268727491	194.390312964	-4.70397615176797	194.340313022	-3.93892801313902	194.29031308	-4.70957630944444	194.240313138	-4.67706084454213	194.190313196	-4.5931057057161	194.140313254	-3.87827625324535	194.090313312	-4.44872007687978	194.04031337	-4.35736036549314	193.990313428	-4.46076343104178	193.940313486	-4.38020085047742	193.890313544	-4.30863511219792	193.840313602	-4.42965115882784	193.79031366	-3.46310478036087
194.740625058	-3.74695573974638	194.690625116	-4.42717909532987	194.640625174	-5.8388070603436	194.590625232	-4.11325708708774	194.54062529	-4.74777874485109	194.490625348	-4.37300392942229	194.440625406	-4.3452845998592	194.390625464	-4.79114580739294	194.340625522	-3.89096054464447	194.29062558	-4.72839933434759	194.240625638	-4.71630610532419	194.190625696	-4.61474404278182	194.140625754	-3.9733081260123	194.090625812	-4.51901369568513	194.04062587	-4.36216224021268	193.990625928	-4.45293873975799	193.940625986	-4.32855796803227	193.890626044	-4.45598789214234	193.840626102	-4.48584226095784	193.79062616	-3.6008503577967
194.740937558	-3.78354432813272	194.690937616	-4.53999484745195	194.640937674	-5.84031733706706	194.590937732	-4.02970464263464	194.54093779	-4.71467957978526	194.490937848	-4.31041235713685	194.440937906	-4.32778466951397	194.390937964	-4.80846821231824	194.340938022	-3.97489300558422	194.29093808	-4.81365072667976	194.240938138	-4.79576894937321	194.190938196	-4.63295319247062	194.140938254	-3.88347774986428	194.090938312	-4.59445265580664	194.04093837	-4.39980907201877	193.990938428	-4.61714019507979	193.940938486	-4.36907592774625	193.890938544	-4.54199724198034	193.840938602	-4.51529210289455	193.79093866	-3.71094766015709
194.741250058	-3.79996304906069	194.691250116	-4.47589525931319	194.641250174	-5.75833649579471	194.591250232	-4.07578058207955	194.54125029	-4.6935966222204	194.491250348	-4.48275634056534	194.441250406	-4.43719010800089	194.391250464	-4.86871020191713	194.341250522	-4.05521259291547	194.29125058	-4.75920702040691	194.241250638	-4.91880200415541	194.191250696	-4.70322955746365	194.141250754	-3.88847231875967	194.091250812	-4.64469024021473	194.04125087	-4.39402178679152	193.991250928	-4.60464588152122	193.941250986	-4.36563476656795	193.891251044	-4.55888210523867	193.841251102	-4.57115802161279	193.79125116	-3.75180611182497
194.741562558	-4.00411688914964	194.691562616	-4.59633046858229	194.641562674	-5.89296144943777	194.591562732	-4.09009162538195	194.54156279	-4.87466699046269	194.491562848	-4.48394915010861	194.441562906	-4.52236697008367	194.391562964	-4.90784244058079	194.341563022	-4.19708819701875	194.29156308	-4.91685919192358	194.241563138	-5.06348480738617	194.191563196	-4.83402501135224	194.141563254	-3.8926703063672	194.091563312	-4.7324492308381	194.04156337	-4.56908483579214	193.991563428	-4.69994856455266	193.941563486	-4.56463058028056	193.891563544	-4.58657078247313	193.841563602	-4.60944106772618	193.79156366	-3.77754680165379
194.741875058	-4.03011308934949	194.691875116	-4.62872928728103	194.641875174	-5.94740086639109	194.591875232	-4.09009845243529	194.54187529	-4.94290270701567	194.491875348	-4.53239670980582	194.441875406	-4.57640744878703	194.391875464	-4.86993295922957	194.341875522	-4.18353312631182	194.29187558	-4.83939941797604	194.241875638	-4.94520951467277	194.191875696	-4.76274411143435	194.141875754	-4.10959734705739	194.091875812	-4.75685682129906	194.04187587	-4.64061307131379	193.991875928	-4.65889498254019	193.941875986	-4.64023855673043	193.891876044	-4.74116176825197	193.841876102	-4.66942317966138	193.79187616	-3.87144855854605
194.742187558	-4.07680278774177	194.692187616	-4.57404806684163	194.642187674	-5.95450336114239	194.592187732	-4.16826945078286	194.54218779	-4.87740751471197	194.492187848	-4.51933856040886	194.442187906	-4.41529094248938	194.392187964	-4.94038996876942	194.342188022	-4.11821564750528	194.29218808	-4.87048804170773	194.242188138	-4.92267501420585	194.192188196	-4.82241648949168	194.142188254	-4.23376685682091	194.092188312	-4.66228440838383	194.04218837	-4.55553615829236	193.992188428	-4.81792246290389	193.942188486	-4.62013977754621	193.892188544	-4.69219694583966	193.842188602	-4.76531210307086	193.79218866	-3.78956278005927
194.742500058	-4.10900851720552	194.692500116	-4.73160678065096	194.642500174	-5.99363567143315	194.592500232	-4.11753988017865	194.54250029	-4.96963721594907	194.492500348	-4.36217380552235	194.442500406	-4.53392750741157	194.392500464	-4.79534073958462	194.342500522	-4.27134107064143	194.29250058	-4.95967092898054	194.242500638	-4.91099630983601	194.192500696	-4.76426922300779	194.142500754	-4.08053684950707	194.092500812	-4.84098175218772	194.04250087	-4.65153999700224	193.992500928	-4.78929281357885	193.942500986	-4.72473072754562	193.892501044	-4.7526838520047	193.842501102	-4.67697729064382	193.79250116	-3.90149524707741
194.742812558	-3.82854657870487	194.692812616	-4.57453440957997	194.642812674	-5.70780184285683	194.592812732	-4.15916386287898	194.54281279	-4.76935257599277	194.492812848	-4.37373073936915	194.442812906	-4.49268702656382	194.392812964	-4.75940838344876	194.342813022	-4.0130387706939	194.29281308	-4.85142842201683	194.242813138	-4.63084995748151	194.192813196	-4.71543142535307	194.142813254	-4.19864973361901	194.092813312	-4.74004672928812	194.04281337	-4.42960831291306	193.992813428	-4.66608670609456	193.942813486	-4.43614762990473	193.892813544	-4.66966837320813	193.842813602	-4.5276023690874	193.79281366	-3.86503998518151
194.743125058	-3.73623272519947	194.693125116	-4.53531067588374	194.643125174	-5.55200791564049	194.593125232	-3.87566867434715	194.54312529	-4.5205270148351	194.493125348	-4.15103717435812	194.443125406	-4.15813412978952	194.393125464	-4.60223342529673	194.343125522	-3.84724045979202	194.29312558	-4.80122003065311	194.243125638	-4.50517095956197	194.193125696	-4.59318257731089	194.143125754	-4.06456368519814	194.093125812	-4.76835904764732	194.04312587	-4.28224737212961	193.993125928	-4.5649140616556	193.943125986	-4.18704287509839	193.893126044	-4.64776443826007	193.843126102	-4.40878875084307	193.79312616	-3.76592951181953
194.743437558	-3.52199327758084	194.693437616	-4.26626524131942	194.643437674	-5.37748453027477	194.593437732	-3.76462054587536	194.54343779	-4.43129775904463	194.493437848	-4.0773827219445	194.443437906	-4.03127160673082	194.393437964	-4.39648570827196	194.343438022	-3.70682131573312	194.29343808	-4.50935184483682	194.243438138	-4.34396801776736	194.193438196	-4.40805350826776	194.143438254	-3.68182258604867	194.093438312	-4.52606565161949	194.04343837	-4.0796025083525	193.993438428	-4.2522782550899	193.943438486	-4.08221589779847	193.893438544	-4.44276870469921	193.843438602	-4.14162206638144	193.79343866	-3.65346871350231
194.743750058	-3.30654711545437	194.693750116	-4.17605979114464	194.643750174	-5.14812222569584	194.593750232	-3.57091788237045	194.54375029	-4.16106535700142	194.493750348	-3.94589420161593	194.443750406	-3.84207800285771	194.393750464	-4.37813797560414	194.343750522	-3.60229182563116	194.29375058	-4.39314575410426	194.243750638	-4.18673923185508	194.193750696	-4.33472565074563	194.143750754	-3.58462554976682	194.093750812	-4.32557871227534	194.04375087	-3.89577616288344	193.993750928	-4.25775226065883	193.943750986	-3.93660248431745	193.893751044	-4.22866981528622	193.843751102	-4.01772812435338	193.79375116	-3.35842530718845
194.744062558	-3.36254339700333	194.694062616	-4.09285633886127	194.644062674	-5.18874178723385	194.594062732	-3.29583865862301	194.54406279	-4.11159900894714	194.494062848	-3.68358590612636	194.444062906	-3.72574218294232	194.394062964	-4.11220333606018	194.344063022	-3.6208124031226	194.29406308	-4.35057798991785	194.244063138	-4.24648267121815	194.194063196	-4.04031125526859	194.144063254	-3.45977638308946	194.094063312	-4.25518970826996	194.04406337	-3.88023907758402	193.994063428	-3.95373491231888	193.944063486	-3.91280772329257	193.894063544	-4.32286838776419	193.844063602	-3.97175305188708	193.79406366	-3.40045295759025
194.744375058	-3.35280378988339	194.694375116	-3.80934697015711	194.644375174	-5.18645266681038	194.594375232	-3.4850227922683	194.54437529	-4.20032220588629	194.494375348	-3.90443690560154	194.444375406	-3.77995548881761	194.394375464	-4.09222626121312	194.344375522	-3.67317463487324	194.29437558	-4.10334949234567	194.244375638	-4.1887125725681	194.194375696	-4.0143940616003	194.144375754	-3.37524713388613	194.094375812	-3.92593252175541	194.04437587	-3.99116505049746	193.994375928	-3.8672781850945	193.944375986	-3.91871277829783	193.894376044	-4.02180246596304	193.844376102	-3.77326141263918	193.79437616	-3.19109621892324
194.744687558	-3.0441266444206	194.694687616	-3.93621974968281	194.644687674	-4.8695902564814	194.594687732	-3.39734619436754	194.54468779	-4.00555787049315	194.494687848	-3.69730867121494	194.444687906	-3.72449105704262	194.394687964	-4.15561507480548	194.344688022	-3.3808693108347	194.29468808	-4.25395114285223	194.244688138	-3.82615761002867	194.194688196	-4.05729544749636	194.144688254	-3.41958718315848	194.094688312	-3.94187961495548	194.04468837	-3.73689114500598	193.994688428	-4.1242439829271	193.944688486	-3.70819614972929	193.894688544	-3.88860729277767	193.844688602	-3.61536680340881	193.79468866	-2.97419122017622
194.745000058	-2.90635704740511	194.695000116	-3.81239873833627	194.645000174	-4.66918240155541	194.595000232	-3.35590751958024	194.54500029	-3.76079252078832	194.495000348	-3.77249302623535	194.445000406	-3.40179891314975	194.395000464	-3.92460668918506	194.345000522	-3.17380752520098	194.29500058	-4.00656381836265	194.245000638	-3.67808353236596	194.195000696	-3.75885107255566	194.145000754	-3.29535141501007	194.095000812	-4.03034071861602	194.04500087	-3.42266813278269	193.995000928	-3.87753438011603	193.945000986	-3.44188050024703	193.895001044	-3.93002967647251	193.845001102	-3.61847601758173	193.79500116	-3.15215943913386
194.745312558	-2.97192447775232	194.695312616	-3.84670160546891	194.645312674	-4.70774178480977	194.595312732	-3.54054941761166	194.54531279	-3.63727674090694	194.495312848	-3.92882681194685	194.445312906	-3.30408341676302	194.395312964	-4.14072344145765	194.345313022	-3.19758746781187	194.29531308	-3.98892501141168	194.245313138	-3.85876406549035	194.195313196	-4.01300641103055	194.145313254	-2.91886700574688	194.095313312	-3.83337231969794	194.04531337	-3.48293007900876	193.995313428	-4.0430211224738	193.945313486	-3.5330828694264	193.895313544	-3.73318903839781	193.845313602	-3.78015442600135	193.79531366	-2.93194441731565
194.745625058	-3.23242860622172	194.695625116	-4.07855115572409	194.645625174	-4.88671647991846	194.595625232	-3.4469252194401	194.54562529	-3.97219881695534	194.495625348	-3.77639134686553	194.445625406	-3.355374723957	194.395625464	-4.20059192689213	194.345625522	-3.58218837043034	194.29562558	-4.27868036543809	194.245625638	-4.16755841890614	194.195625696	-4.07650740099315	194.145625754	-2.9097448462541	194.095625812	-4.0907020048046	194.04562587	-3.85993607751372	193.995625928	-4.05088994633124	193.945625986	-3.7320495339798	193.895626044	-4.08081071002665	193.845626102	-4.03453672905596	193.79562616	-3.16539416380458
194.745937558	-3.27405994368079	194.695937616	-3.96001461196622	194.645937674	-4.88549944751503	194.595937732	-3.6907547512103	194.54593779	-4.10067457640194	194.495937848	-4.12490365084478	194.445937906	-3.71107838123636	194.395937964	-4.42448190179014	194.345938022	-3.66590635231347	194.29593808	-4.23347970448797	194.245938138	-4.15596939086092	194.195938196	-4.23779862390515	194.145938254	-3.15957005493901	194.095938312	-4.13795935792466	194.04593837	-3.92504548965757	193.995938428	-4.10450601414723	193.945938486	-3.80254447967887	193.895938544	-4.00335520934683	193.845938602	-4.07766381968568	193.79593866	-3.25507629156244
194.746250058	-3.49457745401092	194.696250116	-4.20849705214987	194.646250174	-5.19630226755836	194.596250232	-3.85942014783271	194.54625029	-4.17727489749933	194.496250348	-4.33840128769616	194.446250406	-3.81596310364407	194.396250464	-4.71107081251119	194.346250522	-3.91288587727093	194.29625058	-4.56743262984916	194.246250638	-4.55866283896763	194.196250696	-4.52554285142043	194.146250754	-3.38975537524269	194.096250812	-4.29186386375297	194.04625087	-4.21986106192958	193.996250928	-4.44966745920964	193.946250986	-4.02047371372433	193.896251044	-4.13400197478456	193.846251102	-4.72889247533355	193.79625116	-3.40133716022286
194.746562558	-4.07812818062141	194.696562616	-4.41578756444187	194.646562674	-5.69171865976967	194.596562732	-4.08713151691131	194.54656279	-4.79218216599187	194.496562848	-4.566713170197	194.446562906	-4.23889412705357	194.396562964	-4.78824343097974	194.346563022	-4.45108229481843	194.29656308	-4.69797084912502	194.246563138	-4.981302853495	194.196563196	-4.63655845479144	194.146563254	-3.44720128992532	194.096563312	-4.54241860452422	194.04656337	-4.62226139497925	193.996563428	-4.57513509009163	193.946563486	-4.56536840613613	193.896563544	-4.47099336726085	193.846563602	-4.90216762988602	193.79656366	-3.81446587541133
194.746875058	-4.20119754069036	194.696875116	-4.66856611548776	194.646875174	-5.77854760540849	194.596875232	-4.57918787536015	194.54687529	-5.00495251867678	194.496875348	-5.00560885325128	194.446875406	-4.63646301354894	194.396875464	-5.11656756481953	194.346875522	-4.51869290405176	194.29687558	-4.93940913725174	194.246875638	-5.11410569663407	194.196875696	-5.03972082005573	194.146875754	-3.9561500998442	194.096875812	-4.74297850701189	194.04687587	-4.70528014076058	193.996875928	-4.92502077874119	193.946875986	-4.67792197788323	193.896876044	-4.56798551349029	193.846876102	-5.04400816133098	193.79687616	-3.93604324755083
194.747187558	-4.3622926624383	194.697187616	-5.10684780371073	194.647187674	-5.96930005569951	194.597187732	-4.49590745332052	194.54718779	-5.09364417213468	194.497187848	-4.85472231449441	194.447187906	-4.76331870144886	194.397187964	-5.26765854691869	194.347188022	-4.71392491549749	194.29718808	-5.33709545773577	194.247188138	-5.29441110657045	194.197188196	-5.19121781954788	194.147188254	-4.34106834985565	194.097188312	-5.18669982900342	194.04718837	-4.96468241085343	193.997188428	-5.27253869331614	193.947188486	-4.90769431948358	193.897188544	-4.99079199682707	193.847188602	-5.13239322471176	193.79718866	-4.15376549984111
194.747500058	-4.46250280169158	194.697500116	-5.04018147724225	194.647500174	-6.02508847111805	194.597500232	-4.49065798058595	194.54750029	-5.14892635914971	194.497500348	-4.98937638206668	194.447500406	-4.81030943763688	194.397500464	-5.12775993322171	194.347500522	-4.83507797505664	194.29750058	-5.15638998003716	194.247500638	-5.423297214082	194.197500696	-5.09173528666236	194.147500754	-4.3769015479624	194.097500812	-5.25896899315489	194.04750087	-5.11712882920348	193.997500928	-5.08386495820184	193.947500986	-5.03042432762145	193.897501044	-5.09166682361315	193.847501102	-5.29281524188864	193.79750116	-4.38328656917014
194.747812558	-4.41333500469385	194.697812616	-5.05153113616704	194.647812674	-5.98919472093545	194.597812732	-4.84580564915984	194.54781279	-5.31215446642136	194.497812848	-5.29837687872822	194.447812906	-4.85760422988049	194.397812964	-5.46181038065248	194.347813022	-4.83961628128837	194.29781308	-5.31250278380793	194.247813138	-5.38094479841791	194.197813196	-5.3697042173703	194.147813254	-4.41078868199101	194.097813312	-5.10680825086646	194.04781337	-5.12796185979633	193.997813428	-5.31269641474069	193.947813486	-5.04838793547281	193.897813544	-5.03916938069161	193.847813602	-5.23359932080712	193.79781366	-4.27787813194136
194.748125058	-4.43673289204658	194.698125116	-5.35416273168715	194.648125174	-6.02408672413454	194.598125232	-4.69119980219879	194.54812529	-5.35344856472546	194.498125348	-5.15239400540288	194.448125406	-4.83142605094981	194.398125464	-5.4446479452956	194.348125522	-5.01649716966883	194.29812558	-5.51163089713997	194.248125638	-5.48323860322841	194.198125696	-5.29994407688955	194.148125754	-4.65536071621791	194.098125812	-5.30920161137736	194.04812587	-5.28040066055864	193.998125928	-5.46106781335964	193.948125986	-5.13283078121967	193.898126044	-5.26379077310691	193.848126102	-5.1987973957822	193.79812616	-4.58432264341219
194.748437558	-4.28425148040469	194.698437616	-5.16205130137306	194.648437674	-5.92244624837201	194.598437732	-4.51615568812633	194.54843779	-5.30687912185553	194.498437848	-5.06486814776776	194.448437906	-4.91715775233545	194.398437964	-5.32075453808701	194.348438022	-4.93299607497001	194.29843808	-5.34975890062867	194.248438138	-5.29781189142364	194.198438196	-5.06698993130735	194.148438254	-4.57062152912272	194.098438312	-5.20482454557463	194.04843837	-5.25201487829309	193.998438428	-5.20735372348785	193.948438486	-5.07729593369971	193.898438544	-5.25143838290227	193.848438602	-5.17826155443169	193.79843866	-4.59013318704108
194.748750058	-4.27389156077661	194.698750116	-5.01350313872868	194.648750174	-5.90093468437078	194.598750232	-4.55585162460121	194.54875029	-5.19914933138957	194.498750348	-5.05657128710164	194.448750406	-4.75607652642393	194.398750464	-5.45069716140987	194.348750522	-4.95172048264738	194.29875058	-5.25923565865233	194.248750638	-5.35249279667117	194.198750696	-5.18363163282352	194.148750754	-4.48556394768533	194.098750812	-4.98616390440052	194.04875087	-5.21828859459948	193.998750928	-5.23189012711756	193.948750986	-5.03280855171708	193.898751044	-4.97565698989924	193.848751102	-5.35396066593243	193.79875116	-4.35753950384799
194.749062558	-4.36441857382984	194.699062616	-5.15565734094601	194.649062674	-5.91497629454486	194.599062732	-4.67261026837817	194.54906279	-5.36570057138869	194.499062848	-5.19193252218296	194.449062906	-4.922110286941	194.399062964	-5.41809690559752	194.349063022	-4.99356799541234	194.29906308	-5.35057632073531	194.249063138	-5.23963738677338	194.199063196	-5.14333581896141	194.149063254	-4.45899071222486	194.099063312	-5.17167051603806	194.04906337	-5.2860151928643	193.999063428	-5.17676815244433	193.949063486	-5.15383866270855	193.899063544	-5.0423416156103	193.849063602	-5.19659958794311	193.79906366	-4.44645887315599
194.749375058	-4.25445007473188	194.699375116	-5.25467255680172	194.649375174	-5.82317135978228	194.599375232	-4.88700226070069	194.54937529	-5.23242160520254	194.499375348	-5.39238096154221	194.449375406	-4.83117977354247	194.399375464	-5.6213957574425	194.349375522	-4.96742641369847	194.29937558	-5.50280809204935	194.249375638	-5.20439297791856	194.199375696	-5.40951234977014	194.149375754	-4.71504907578435	194.099375812	-5.12077574700728	194.04937587	-5.2053874671682	193.999375928	-5.48380982646608	193.949375986	-5.01950769987131	193.899376044	-4.99918004646566	193.849376102	-4.94330592066918	193.79937616	-4.42311971079198
194.749687558	-3.58612777552071	194.699687616	-5.30778690473289	194.649687674	-5.32155237849847	194.599687732	-2.38463174167324	194.54968779	-5.0809737431065	194.499687848	-4.45501039045541	194.449687906	-4.74854344330586	194.399687964	-5.38371630598251	194.349688022	-4.76352394054868	194.29968808	-5.6122152574513	194.249688138	-4.97209794835076	194.199688196	-5.29150815794217	194.149688254	-4.48042803463794	194.099688312	-5.34934202670881	194.04968837	-4.80248114649211	193.999688428	-5.19635934255138	193.949688486	-4.75944250537605	193.899688544	-5.26629261439887	193.849688602	-3.78303715219048	193.79968866	-4.58005768520237
194.750000058	-2.83624923081946	194.700000116	-1.18987124302719	194.650000174	-4.94087784837638	194.600000232	-1.1607915479776	194.55000029	-4.46194334952838	194.500000348	-4.16403109277286	194.450000406	-4.57244142411411	194.400000464	-4.49152150557894	194.350000522	-4.57132802312736	194.30000058	-5.2153950670772	194.250000638	-5.06349851819938	194.200000696	-4.69696052898332	194.150000754	-4.46128662396668	194.100000812	-4.79577525907307	194.05000087	-4.21989330540996	194.000000928	-2.80664518190836	193.950000986	-4.31311106610215	193.900001044	-4.27677407657199	193.850001102	-4.58658990235929	193.80000116	-4.00296760859921
194.750312558	-4.19558630240199	194.700312616	0.166238488934199	194.650312674	-5.76521769636816	194.600312732	-4.33493163631507	194.55031279	-5.08453331304573	194.500312848	-5.01535192867279	194.450312906	-4.74368747917024	194.400312964	-5.16108181576982	194.350313022	-5.0807710043158	194.30031308	-5.09352388362291	194.250313138	-5.31324116095095	194.200313196	-4.99214290216005	194.150313254	-4.26669459038719	194.100313312	-3.33878856592843	194.05031337	-5.10314726411171	194.000313428	-4.07085942849218	193.950313486	-4.94226310854422	193.900313544	-1.35740055289474	193.850313602	-5.13217548282851	193.80031366	-0.0685830163778374
194.750625058	-4.24227684973024	194.700625116	-4.76872037888854	194.650625174	-5.75712852343331	194.600625232	-4.62932210961508	194.55062529	-5.33633288588499	194.500625348	-5.13091734275614	194.450625406	-4.93639606320443	194.400625464	-5.42128709145653	194.350625522	-5.09447206267205	194.30062558	-5.38963342263191	194.250625638	-5.24130999678312	194.200625696	-5.22642424247518	194.150625754	-4.60964527977673	194.100625812	-4.86480079352038	194.05062587	-5.16410129193592	194.000625928	-5.25419119379393	193.950625986	-4.98013527825506	193.900626044	-3.9959619127731	193.850626102	-5.09187326279662	193.80062616	-2.11832886533856
194.750937558	-4.21825008301339	194.700937616	-5.22362839270154	194.650937674	-5.79692362275475	194.600937732	-4.61050018798309	194.55093779	-5.32052116128033	194.500937848	-5.12154440869045	194.450937906	-4.88737193720867	194.400937964	-5.37462106317692	194.350938022	-5.11426620390235	194.30093808	-5.46105046269762	194.250938138	-5.34059338294005	194.200938196	-5.17022644480177	194.150938254	-4.58261841953826	194.100938312	-5.30198551995101	194.05093837	-5.23924451613085	194.000938428	-5.23952782555024	193.950938486	-5.06340315904395	193.900938544	-5.03998151932778	193.850938602	-5.08041730072931	193.80093866	-4.42824485811976
194.751250058	-4.25528953540129	194.701250116	-5.23407323082401	194.651250174	-5.80485039960893	194.601250232	-4.76095863007472	194.55125029	-5.35765392539714	194.501250348	-5.24578616136316	194.451250406	-4.90982876780725	194.401250464	-5.50799609207853	194.351250522	-5.0643118876587	194.30125058	-5.34827181896972	194.251250638	-5.23471832399631	194.201250696	-5.2856819814952	194.151250754	-4.55292956876017	194.101250812	-5.23000343587445	194.05125087	-5.2916325832763	194.001250928	-5.38916814734808	193.951250986	-5.13677188477425	193.901251044	-5.04072803410556	193.851251102	-5.09135545602825	193.80125116	-4.41112659367643
194.751562558	-4.39796096115689	194.701562616	-5.44881572842665	194.651562674	-5.86977025400422	194.601562732	-4.51557523079898	194.55156279	-5.29910154803676	194.501562848	-5.06700158359614	194.451562906	-4.85724564524903	194.401562964	-5.44831198782429	194.351563022	-5.20680624285398	194.30156308	-5.57922472359105	194.251563138	-5.33572987154577	194.201563196	-5.26083214087661	194.151563254	-4.76303432455267	194.101563312	-5.43275824946674	194.05156337	-5.40992200437446	194.001563428	-5.4569627363109	193.951563486	-5.21919416564263	193.901563544	-5.36254716583975	193.851563602	-5.22915937263471	193.80156366	-4.72765383625951
194.751875058	-4.35921758117469	194.701875116	-5.19316567009187	194.651875174	-5.78476963051585	194.601875232	-4.50746274878363	194.55187529	-5.37495479452106	194.501875348	-5.19846250416127	194.451875406	-4.99861555001803	194.401875464	-5.31402171108066	194.351875522	-5.17944978013274	194.30187558	-5.34487524148664	194.251875638	-5.30905514243141	194.201875696	-5.11515135850474	194.151875754	-4.75348103307203	194.101875812	-5.38864342098134	194.05187587	-5.37084299811025	194.001875928	-5.26636053265595	193.951875986	-5.21624170127174	193.901876044	-5.30770450443633	193.851876102	-5.19419373542826	193.80187616	-4.77231983618722
194.752187558	-4.43824551844393	194.702187616	-5.10587743105422	194.652187674	-5.84344270155937	194.602187732	-4.61697679303586	194.55218779	-5.26089076207442	194.502187848	-5.15404715126424	194.452187906	-4.92808778732195	194.402187964	-5.35808930702436	194.352188022	-5.21248219588917	194.30218808	-5.3404934427947	194.252188138	-5.46483125476193	194.202188196	-5.26350792929684	194.152188254	-4.66784655224197	194.102188312	-5.30594941714607	194.05218837	-5.31828626000648	194.002188428	-5.36873892541832	193.952188486	-5.1807026470981	193.902188544	-5.05171712978701	193.852188602	-5.21653986346555	193.80218866	-4.39736896616106
194.752500058	-4.41696729262532	194.702500116	-5.24318966955998	194.652500174	-5.84148246694747	194.602500232	-4.50381310503346	194.55250029	-5.31602509172675	194.502500348	-5.11100991116024	194.452500406	-5.05888206767472	194.402500464	-5.16694949354764	194.352500522	-5.15193873584495	194.30250058	-5.33896461259625	194.252500638	-5.32146543914814	194.202500696	-5.12874579784458	194.152500754	-4.63905532362172	194.102500812	-5.41956377807227	194.05250087	-5.33881324113234	194.002500928	-5.37635375319442	193.952500986	-5.21342915236623	193.902501044	-5.19510841741273	193.852501102	-5.15529716393005	193.80250116	-4.42003248103967
194.752812558	-4.25796293667314	194.702812616	-5.21693842294525	194.652812674	-5.66395735566501	194.602812732	-4.6108204978346	194.55281279	-5.13740736202012	194.502812848	-5.19422341864003	194.452812906	-4.90420794691353	194.402812964	-5.29582768029535	194.352813022	-4.93621912519451	194.30281308	-5.30862210658012	194.252813138	-5.10699286613844	194.202813196	-5.20429971131842	194.152813254	-4.78521333682421	194.102813312	-5.31585631922648	194.05281337	-5.08789852156067	194.002813428	-5.31537595691135	193.952813486	-4.99512073345941	193.902813544	-5.30088166201304	193.852813602	-4.99761399948854	193.80281366	-4.54667510785324
194.753125058	-4.19254742612906	194.703125116	-5.21254129197572	194.653125174	-5.67498520213388	194.603125232	-4.32753122000661	194.55312529	-5.09904153263636	194.503125348	-4.86456532917453	194.453125406	-4.6135828606092	194.403125464	-5.16038008162627	194.353125522	-4.93206980220336	194.30312558	-5.39785353510318	194.253125638	-5.09359386876224	194.203125696	-5.10937687673088	194.153125754	-4.49800284534172	194.103125812	-5.37050440925033	194.05312587	-4.99707154530822	194.003125928	-5.18800865538	193.953125986	-4.91576642949303	193.903126044	-5.29221930050443	193.853126102	-4.86776497898847	193.80312616	-4.58467905407889
194.753437558	-3.88800211489208	194.703437616	-4.85715036381387	194.653437674	-5.30296057933006	194.603437732	-3.95767644193278	194.55343779	-4.95917556685297	194.503437848	-4.51820884069571	194.453437906	-4.61247358295652	194.403437964	-4.6889299315271	194.353438022	-4.65618318987111	194.30343808	-4.97722207555625	194.253438138	-4.6313683597086	194.203438196	-4.57806986070713	194.153438254	-4.34884144221999	194.103438312	-5.19777310372853	194.05343837	-4.75149506754615	194.003438428	-4.76074694366148	193.953438486	-4.68529156891405	193.903438544	-5.0932445240587	193.853438602	-4.40071066969431	193.80343866	-4.58850396212488
194.753750058	-3.36924968151862	194.703750116	-4.42211613311444	194.653750174	-4.81021581083625	194.603750232	-3.92295926234887	194.55375029	-4.3512370341177	194.503750348	-4.48773741217137	194.453750406	-4.07217823029535	194.403750464	-4.60225885981149	194.353750522	-4.23392547129512	194.30375058	-4.63625413017783	194.253750638	-4.30412699126539	194.203750696	-4.52877782549424	194.153750754	-4.30204102422858	194.103750812	-4.72441653522944	194.05375087	-4.37974485739557	194.003750928	-4.55694814552646	193.953750986	-4.20416718391448	193.903751044	-4.46160247272293	193.853751102	-4.29575174212527	193.80375116	-3.99291241256159
194.754062558	-3.436301093618	194.704062616	-4.38719925516359	194.654062674	-4.69356375530334	194.604062732	-3.53788193514082	194.55406279	-4.15955006305229	194.504062848	-4.13544345636236	194.454062906	-3.81573872830037	194.404062964	-4.53322726107408	194.354063022	-4.17491221333917	194.30406308	-4.66676148226473	194.254063138	-4.18884412934127	194.204063196	-4.44590618193653	194.154063254	-3.80190160932523	194.104063312	-4.7229890635046	194.05406337	-4.31862709252093	194.004063428	-4.43186858480413	193.954063486	-4.13086843765924	193.904063544	-4.38244563337551	193.854063602	-4.14625988629981	193.80406366	-3.7593913075208
194.754375058	-3.11915247515464	194.704375116	-3.9648554357567	194.654375174	-4.38529150986451	194.604375232	-3.32073820145789	194.55437529	-4.01769855399658	194.504375348	-3.97389001685939	194.454375406	-3.71836940847267	194.404375464	-4.17485729308139	194.354375522	-3.89387670195422	194.30437558	-4.41748999253609	194.254375638	-3.8109819358612	194.204375696	-4.03350391253784	194.154375754	-3.63361141142416	194.104375812	-4.5824019541506	194.05437587	-3.95830097607748	194.004375928	-4.03702709831656	193.954375986	-3.94986513827531	193.904376044	-4.23478333938494	193.854376102	-3.70833459497781	193.80437616	-3.6551271556497
194.754687558	-2.86858943825846	194.704687616	-3.84202396400008	194.654687674	-4.30858316673556	194.604687732	-3.30238098736804	194.55468779	-3.62348964980859	194.504687848	-3.94169603927082	194.454687906	-3.38064759629841	194.404687964	-4.2382617387849	194.354688022	-3.56711731957995	194.30468808	-4.16406978453306	194.254688138	-3.69981457324268	194.204688196	-4.06559531712713	194.154688254	-3.48570063173073	194.104688312	-4.17470201310673	194.05468837	-3.76475160735718	194.004688428	-4.16360337843769	193.954688486	-3.62476472344679	193.904688544	-3.92819336006146	193.854688602	-3.72157688946075	193.80468866	-3.28436323952978
194.755000058	-3.00786639495146	194.705000116	-3.8645007021469	194.655000174	-4.42780276980777	194.605000232	-3.19833837637718	194.55500029	-3.80309420019537	194.505000348	-3.83312513219925	194.455000406	-3.39823160780047	194.405000464	-3.98534410645243	194.355000522	-3.70103303276625	194.30500058	-4.18780833624225	194.255000638	-3.7720860086017	194.205000696	-3.80140706758385	194.155000754	-3.14134545340136	194.105000812	-4.17702841067616	194.05500087	-3.88068749615722	194.005000928	-3.93777957883435	193.955000986	-3.68470575965186	193.905001044	-4.08065856576389	193.855001102	-3.60731741123572	193.80500116	-3.46521925338782
194.755312558	-2.90414845401588	194.705312616	-3.7623353841499	194.655312674	-4.3712721619094	194.605312732	-3.33064338652155	194.55531279	-3.70160582874056	194.505312848	-3.90748071545268	194.455312906	-3.42301298362072	194.405312964	-4.01201280183848	194.355313022	-3.64788047021444	194.30531308	-4.1319985036071	194.255313138	-3.77060383661148	194.205313196	-3.94595721321777	194.155313254	-3.22600406016896	194.105313312	-3.9558715410722	194.05531337	-3.80181267298604	194.005313428	-4.02296028024498	193.955313486	-3.64138833647051	193.905313544	-3.83456556793523	193.855313602	-3.8162460499618	193.80531366	-3.21302625251376
194.755625058	-3.32790149054601	194.705625116	-3.87607807345568	194.655625174	-4.74269295413648	194.605625232	-3.22995943432606	194.55562529	-3.87974315264483	194.505625348	-3.82383428352824	194.455625406	-3.43095181141454	194.405625464	-3.87011935521046	194.355625522	-4.02082772055238	194.30562558	-4.12812327982375	194.255625638	-4.16784625607831	194.205625696	-3.87907129262912	194.155625754	-3.18530535313817	194.105625812	-4.0432434015752	194.05562587	-4.20339425092942	194.005625928	-3.9611832494337	193.955625986	-4.02606414579585	193.905626044	-3.97241179577133	193.855626102	-4.12279184300483	193.80562616	-3.2527457821247
194.755937558	-3.37188140578027	194.705937616	-3.71370189413514	194.655937674	-4.7065554143985	194.605937732	-3.53418072406065	194.55593779	-4.12042527376489	194.505937848	-4.20583079028994	194.455937906	-3.77760699975838	194.405937964	-3.99412628295532	194.355938022	-4.12806309473824	194.30593808	-3.96387285460412	194.255938138	-4.148423843611	194.205938196	-3.95277795052115	194.155938254	-3.3265819142637	194.105938312	-3.95446215054911	194.05593837	-4.19190106242492	194.005938428	-3.89324740993441	193.955938486	-4.14125796502138	193.905938544	-3.83974342251652	193.855938602	-4.17230306070803	193.80593866	-3.18399534743146
194.756250058	-3.47562840460951	194.706250116	-4.08865211081856	194.656250174	-4.93185203043701	194.606250232	-3.77278476957997	194.55625029	-4.13181807751879	194.506250348	-4.36211646318467	194.456250406	-3.69386281274738	194.406250464	-4.40379605502396	194.356250522	-4.39619592097481	194.30625058	-4.31922195556051	194.256250638	-4.52626535397872	194.206250696	-4.41707965104692	194.156250754	-3.61890866119503	194.106250812	-4.15975716810653	194.05625087	-4.40587390284652	194.006250928	-4.4008112673004	193.956250986	-4.17685199642831	193.906251044	-3.99651592355301	193.856251102	-4.64574095918076	193.80625116	-3.21788553191251
194.756562558	-3.94214490722603	194.706562616	-4.332779553566	194.656562674	-5.44377130057499	194.606562732	-3.89582730382795	194.55656279	-4.74160577389308	194.506562848	-4.5229098800198	194.456562906	-4.13032284062618	194.406562964	-4.44609384080521	194.356563022	-4.7061327206921	194.30656308	-4.48611461778779	194.256563138	-4.75929116712981	194.206563196	-4.4915221914567	194.156563254	-3.64935746749361	194.106563312	-4.62067779963631	194.05656337	-4.94609936022493	194.006563428	-4.54991943172643	193.956563486	-4.62171871260772	193.906563544	-4.48897374235135	193.856563602	-4.58824105679195	193.80656366	-3.77232149939587
194.756875058	-3.84147588868982	194.706875116	-4.42849719053601	194.656875174	-5.23782995771788	194.606875232	-4.09143149984499	194.55687529	-4.61548261461281	194.506875348	-4.69582526703593	194.456875406	-4.34255067164446	194.406875464	-4.61888416979755	194.356875522	-4.48737147558111	194.30687558	-4.60468368752906	194.256875638	-4.55186140136521	194.206875696	-4.61499534355197	194.156875754	-4.2484292754729	194.106875812	-4.71875001333274	194.05687587	-4.71577071349411	194.006875928	-4.66943209584175	193.956875986	-4.51848216769549	193.906876044	-4.58420560422365	193.856876102	-4.56014009123933	193.80687616	-3.83729107062058
194.757187558	-3.89621603482997	194.707187616	-4.58509835562947	194.657187674	-5.4020299937555	194.607187732	-4.03502641992104	194.55718779	-4.50628724288693	194.507187848	-4.53300696318649	194.457187906	-4.14596762390197	194.407187964	-4.71497253447893	194.357188022	-4.63986131966631	194.30718808	-4.88553841349465	194.257188138	-4.90261410556856	194.207188196	-4.69130737157615	194.157188254	-4.17733049881405	194.107188312	-4.85637514644012	194.05718837	-4.82942236088118	194.007188428	-4.74423453099302	193.957188486	-4.61745897836633	193.907188544	-4.67714718953697	193.857188602	-4.94187951107022	193.80718866	-4.01512155313426
194.757500058	-4.26091564713685	194.707500116	-4.43634718455962	194.657500174	-5.66417698175034	194.607500232	-4.09526418559748	194.55750029	-4.98183100996049	194.507500348	-4.70952848822344	194.457500406	-4.53826259549351	194.407500464	-4.57752193656937	194.357500522	-5.06676160760509	194.30750058	-4.70079154130098	194.257500638	-5.03443592307279	194.207500696	-4.48258033753287	194.157500754	-4.04654838350456	194.107500812	-4.86329529988504	194.05750087	-5.14410023986875	194.007500928	-4.56735444451557	193.957500986	-5.04202545882824	193.907501044	-4.64145430567864	193.857501102	-4.81276171096185	193.80750116	-4.1151686860417
194.757812558	-3.85898679247465	194.707812616	-4.55019070850588	194.657812674	-5.33554296015123	194.607812732	-4.25385175099863	194.55781279	-4.9046822975527	194.507812848	-4.89772188702674	194.457812906	-4.63409456707582	194.407812964	-4.92520210127891	194.357813022	-4.76845970759321	194.30781308	-4.72408679142598	194.257813138	-4.7812496189196	194.207813196	-4.86823595637509	194.157813254	-4.55648977052537	194.107813312	-4.60127636104617	194.05781337	-4.90157183267925	194.007813428	-4.90820584299529	193.957813486	-4.75410666015681	193.907813544	-4.50848152176797	193.857813602	-4.64377356885663	193.80781366	-3.87961172480157
194.758125058	-3.8375720453797	194.708125116	-4.80133602872698	194.658125174	-5.3214431724883	194.608125232	-3.98430167792991	194.55812529	-4.74328057061849	194.508125348	-4.65269531535319	194.458125406	-4.43371543607108	194.408125464	-4.85064997199153	194.358125522	-4.76374440648107	194.30812558	-5.00116813611731	194.258125638	-4.79299569919515	194.208125696	-4.74463723280193	194.158125754	-4.46810524477869	194.108125812	-5.08430808368972	194.05812587	-4.88376016933175	194.008125928	-4.92480620372388	193.958125986	-4.70092335186755	193.908126044	-4.83773143554873	193.858126102	-4.83546395854726	193.80812616	-4.05976178536233
194.758437558	-3.84504167099761	194.708437616	-4.46332403364214	194.658437674	-5.22552897987487	194.608437732	-3.99426987568891	194.55843779	-4.65019052346438	194.508437848	-4.68285432709625	194.458437906	-4.38330369487867	194.408437964	-4.60651034243452	194.358438022	-4.55878960657539	194.30843808	-4.7202025263814	194.258438138	-4.66837339881539	194.208438196	-4.51497395903528	194.158438254	-4.1958337951137	194.108438312	-4.91258466417914	194.05843837	-4.81116183978717	194.008438428	-4.67216903657129	193.958438486	-4.69132391899478	193.908438544	-4.75521639677175	193.858438602	-4.58523909372899	193.80843866	-4.07185443885757
194.758750058	-3.75004753334207	194.708750116	-4.44065563116826	194.658750174	-5.24275010138267	194.608750232	-3.9981323308165	194.55875029	-4.59064587516973	194.508750348	-4.59193683590122	194.458750406	-4.17133037990064	194.408750464	-4.64818235277222	194.358750522	-4.59220350958328	194.30875058	-4.74070201714007	194.258750638	-4.76741548684902	194.208750696	-4.56638845547073	194.158750754	-4.13674174407415	194.108750812	-4.66843533927343	194.05875087	-4.76681498710722	194.008750928	-4.76353161817622	193.958750986	-4.62728121932027	193.908751044	-4.56523878008053	193.858751102	-4.43830271489276	193.80875116	-3.86860320485234
194.759062558	-3.6888918501905	194.709062616	-4.41660596566457	194.659062674	-5.24097172877307	194.609062732	-3.89228261887425	194.55906279	-4.64924580872298	194.509062848	-4.53317574976402	194.459062906	-4.23878023528246	194.409062964	-4.53514567860542	194.359063022	-4.56970762134372	194.30906308	-4.60144457001614	194.259063138	-4.75119193671462	194.209063196	-4.3499393149032	194.159063254	-4.02346621420034	194.109063312	-4.70983586702889	194.05906337	-4.764812604742	194.009063428	-4.54614464562233	193.959063486	-4.53879486584841	193.909063544	-4.60232610857394	193.859063602	-4.60789085793287	193.80906366	-3.97798964438432
194.759375058	-3.83772755879145	194.709375116	-4.35664789269878	194.659375174	-5.40570025882476	194.609375232	-3.83934736983082	194.55937529	-4.77060301607445	194.509375348	-4.51839118612556	194.459375406	-4.29234712411991	194.409375464	-4.54833877721483	194.359375522	-4.61260202640667	194.30937558	-4.56843856701312	194.259375638	-4.72239882625304	194.209375696	-4.44295554997741	194.159375754	-4.07890988641879	194.109375812	-4.55260058323875	194.05937587	-4.91895523101059	194.009375928	-4.49389409710926	193.959375986	-4.67385046384875	193.909376044	-4.45300990526568	193.859376102	-4.68907396737495	193.80937616	-3.83326558746269
194.759687558	-3.85700549535575	194.709687616	-4.34353579726914	194.659687674	-5.37578451737093	194.609687732	-4.0504653174397	194.55968779	-4.80033827607974	194.509687848	-4.70144150670928	194.459687906	-4.26401033285899	194.409687964	-4.68620393200136	194.359688022	-4.590548984782	194.30968808	-4.55706597046994	194.259688138	-4.62884213538667	194.209688196	-4.58707005931517	194.159688254	-4.10255931032747	194.109688312	-4.56604327768149	194.05968837	-4.92358169929778	194.009688428	-4.62189568143276	193.959688486	-4.80145327562216	193.909688544	-4.33046291459049	193.859688602	-4.50050551625585	193.80968866	-3.77053248887292
194.760000058	-3.64937972382812	194.710000116	-4.44735594048659	194.660000174	-5.14471099260111	194.610000232	-3.87590659149308	194.56000029	-4.57209840633657	194.510000348	-4.53283817549893	194.460000406	-4.12156086716373	194.410000464	-4.6762548706802	194.360000522	-4.39983882193093	194.31000058	-4.7383035038878	194.260000638	-4.47850948244575	194.210000696	-4.51649336455836	194.160000754	-4.04092674755369	194.110000812	-4.66570648095238	194.06000087	-4.63687654043036	194.010000928	-4.62756721735061	193.960000986	-4.57453738094611	193.910001044	-4.49475285286877	193.860001102	-4.48385966143621	193.81000116	-3.80605519683446
194.760312558	-3.51545390971741	194.710312616	-4.32320611187203	194.660312674	-4.96161690096869	194.610312732	-3.83661736520186	194.56031279	-4.42653054468366	194.510312848	-4.55170700198756	194.460312906	-4.01328340847395	194.410312964	-4.44367138563816	194.360313022	-4.39845407447499	194.31031308	-4.52277741231578	194.260313138	-4.51747461442629	194.210313196	-4.30152619391229	194.160313254	-3.92268800449699	194.110313312	-4.66606307467045	194.06031337	-4.56812083778658	194.010313428	-4.46640745606833	193.960313486	-4.47109372587927	193.910313544	-4.4245242964266	193.860313602	-4.48095030715245	193.81031366	-3.90278331432808
194.760625058	-3.49605678509723	194.710625116	-4.31929807290746	194.660625174	-5.11529916274291	194.610625232	-3.82263160176906	194.56062529	-4.44992021757489	194.510625348	-4.57648164186347	194.460625406	-4.15654147682402	194.410625464	-4.63567588160457	194.360625522	-4.50539084431392	194.31062558	-4.52916190015875	194.260625638	-4.63089913452186	194.210625696	-4.47849455354136	194.160625754	-3.94070075417032	194.110625812	-4.58466036052617	194.06062587	-4.65998721423951	194.010625928	-4.54416937836185	193.960625986	-4.4313370418135	193.910626044	-4.2327812938929	193.860626102	-4.52614004352313	193.81062616	-3.64211157622954
194.760937558	-3.70523134232718	194.710937616	-4.36461493288994	194.660937674	-5.28122636897999	194.610937732	-3.9885998647232	194.56093779	-4.64650565158799	194.510937848	-4.67897142183587	194.460937906	-4.36756010735062	194.410937964	-4.61322782122646	194.360938022	-4.64028852318364	194.31093808	-4.622824601487	194.260938138	-4.70497345929297	194.210938196	-4.4927350346531	194.160938254	-4.17866934809628	194.110938312	-4.76615512681222	194.06093837	-4.85597403196375	194.010938428	-4.56555810411083	193.960938486	-4.7063021705247	193.910938544	-4.52872935540421	193.860938602	-4.56098351463041	193.81093866	-3.83753098762129
194.761250058	-3.64407490696908	194.711250116	-4.46744502565811	194.661250174	-5.23767259413846	194.611250232	-3.88876432790448	194.56125029	-4.61903485267174	194.511250348	-4.49873254218135	194.461250406	-4.32387540428364	194.411250464	-4.60618666633487	194.361250522	-4.58308308493322	194.31125058	-4.60931786778302	194.261250638	-4.65321162135184	194.211250696	-4.52803138257378	194.161250754	-4.2733488740477	194.111250812	-4.64909365316753	194.06125087	-4.75479328731715	194.011250928	-4.65126054213363	193.961250986	-4.6174390753709	193.911251044	-4.54977176159213	193.861251102	-4.79941852506902	193.81125116	-3.83454747088818
194.761562558	-3.72618466812377	194.711562616	-4.42830196500062	194.661562674	-5.20095426071967	194.611562732	-3.74133747493907	194.56156279	-4.54245160723264	194.511562848	-4.37735898507497	194.461562906	-4.2162970589062	194.411562964	-4.40247492305496	194.361563022	-4.49268634222403	194.31156308	-4.56778559721932	194.261563138	-4.56161884428673	194.211563196	-4.31702818330399	194.161563254	-4.05487870926332	194.111563312	-4.74981551606518	194.06156337	-4.79384229168411	194.011563428	-4.42244354656918	193.961563486	-4.71507463924507	193.911563544	-4.53622923150647	193.861563602	-4.68561418692914	193.81156366	-3.93142197050948
194.761875058	-3.69220190575482	194.711875116	-4.34248237962928	194.661875174	-5.17481042581447	194.611875232	-3.89341478625334	194.56187529	-4.51040160058818	194.511875348	-4.52096799426938	194.461875406	-4.18648751260658	194.411875464	-4.42899643214905	194.361875522	-4.48849549131312	194.31187558	-4.50423589866699	194.261875638	-4.56546351772435	194.211875696	-4.46205530524364	194.161875754	-4.13235441986726	194.111875812	-4.55407732236713	194.06187587	-4.76905870570051	194.011875928	-4.44748733686899	193.961875986	-4.61151806595126	193.911876044	-4.48306136514687	193.861876102	-4.64699361972565	193.81187616	-3.84368556595028
194.762187558	-3.75430805161808	194.712187616	-4.42678735020625	194.662187674	-5.34029899231162	194.612187732	-3.9478443491696	194.56218779	-4.59913927315142	194.512187848	-4.56653546064882	194.462187906	-4.14436882179234	194.412187964	-4.46641245919286	194.362188022	-4.59628061557317	194.31218808	-4.53058935295396	194.262188138	-4.65772243688071	194.212188196	-4.51068110015428	194.162188254	-4.09342006929952	194.112188312	-4.60711108162468	194.06218837	-4.88641196913243	194.012188428	-4.60409634241124	193.962188486	-4.68813049194472	193.912188544	-4.49883832797579	193.862188602	-4.64716897604601	193.81218866	-3.85881449023825
194.762500058	-3.85963438134442	194.712500116	-4.46132833166188	194.662500174	-5.41802677382226	194.612500232	-3.9078324978789	194.56250029	-4.70903112306738	194.512500348	-4.6233511571939	194.462500406	-4.35031445596287	194.412500464	-4.49480303182656	194.362500522	-4.84326148999164	194.31250058	-4.58372604588861	194.262500638	-4.80328175404679	194.212500696	-4.48610484716454	194.162500754	-4.11599884186067	194.112500812	-4.70467740577628	194.06250087	-4.91960376948408	194.012500928	-4.51551269435495	193.962500986	-4.70906064579334	193.912501044	-4.67473137742535	193.862501102	-4.78001129893387	193.81250116	-3.97284069475409
194.762812558	-3.81901208577944	194.712812616	-4.37535425972581	194.662812674	-5.19456365126023	194.612812732	-4.00270457634898	194.56281279	-4.76275705520009	194.512812848	-4.69728037922837	194.462812906	-4.53258308552256	194.412812964	-4.65877952015808	194.362813022	-4.61387874446158	194.31281308	-4.62820168576923	194.262813138	-4.53635465279394	194.212813196	-4.63620476440536	194.162813254	-4.21745571726685	194.112813312	-4.64562316893203	194.06281337	-4.8314861140622	194.012813428	-4.64658395295499	193.962813486	-4.66169474779892	193.912813544	-4.49121492955177	193.862813602	-4.47642746683152	193.81281366	-3.97218101380318
194.763125058	-3.61054802560896	194.713125116	-4.51825493396716	194.663125174	-5.08172741174208	194.613125232	-3.62573880851208	194.56312529	-4.37004460671719	194.513125348	-4.32702983475642	194.463125406	-4.16839862477284	194.413125464	-4.51232649505776	194.363125522	-4.37078709523726	194.31312558	-4.70102253333389	194.263125638	-4.52076676509161	194.213125696	-4.42912352431366	194.163125754	-4.30040589491056	194.113125812	-4.7687198803482	194.06312587	-4.58678875275963	194.013125928	-4.55616179904765	193.963125986	-4.49325991664121	193.913126044	-4.62904496785356	193.863126102	-4.48124154953331	193.81312616	-3.98992438784415
194.763437558	-3.46884862128603	194.713437616	-4.11619509904383	194.663437674	-5.02189698263106	194.613437732	-3.33165569593243	194.56343779	-4.41624509028855	194.513437848	-4.05114041377419	194.463437906	-4.04617216318787	194.413437964	-4.07774333565341	194.363438022	-4.30858321482555	194.31343808	-4.27297266697392	194.263438138	-4.39375776219192	194.213438196	-3.9752495448874	194.163438254	-3.78089534571297	194.113438312	-4.41064710820269	194.06343837	-4.54486694393511	194.013438428	-4.14332945199819	193.963438486	-4.41134402477003	193.913438544	-4.43708090238774	193.863438602	-4.2653443154263	193.81343866	-3.8507642502116
194.763750058	-3.21231540454174	194.713750116	-3.77886332712277	194.663750174	-4.80949044407385	194.613750232	-3.25763316214629	194.56375029	-4.22985881922631	194.513750348	-3.96881691783797	194.463750406	-3.86412384738113	194.413750464	-4.05703779820972	194.363750522	-4.11006887302088	194.31375058	-3.9379646564459	194.263750638	-4.10275731533921	194.213750696	-4.01700481764657	194.163750754	-3.84411666261034	194.113750812	-4.00618305495726	194.06375087	-4.31209277528416	194.013750928	-4.08767264485946	193.963750986	-4.1622577729676	193.913751044	-3.99815245905892	193.863751102	-3.90837885283384	193.81375116	-3.42119512482163
194.764062558	-2.87771257877882	194.714062616	-3.65606168525911	194.664062674	-4.37846196217087	194.614062732	-2.8623510681013	194.56406279	-3.92122005500506	194.514062848	-3.48239028758237	194.464062906	-3.65245803443258	194.414062964	-3.66113118592201	194.364063022	-3.72283894993527	194.31406308	-3.97129920389474	194.264063138	-3.66485522343991	194.214063196	-3.60346664741301	194.164063254	-3.70709374764786	194.114063312	-4.05011390960964	194.06406337	-3.90047733615918	194.014063428	-3.68804404352251	193.964063486	-3.85109411304288	193.914063544	-3.88351214510349	193.864063602	-3.57773644678129	193.81406366	-3.11391637008774
194.764375058	-2.55045497524787	194.714375116	-3.32738458771898	194.664375174	-4.08502758074848	194.614375232	-2.82012263291108	194.56437529	-3.56750649724005	194.514375348	-3.46966589474825	194.464375406	-3.33456771952716	194.414375464	-3.50990322437618	194.364375522	-3.3970873196762	194.31437558	-3.58750570706735	194.264375638	-3.34174192461285	194.214375696	-3.45383909634199	194.164375754	-3.38103171644581	194.114375812	-3.6450465442085	194.06437587	-3.63111157425065	194.014375928	-3.51624726315329	193.964375986	-3.62820821659034	193.914376044	-3.5494819605555	193.864376102	-3.44958160363014	193.81437616	-2.93631273210228
194.764687558	-2.57299098966068	194.714687616	-3.33641235200367	194.664687674	-4.03863087365788	194.614687732	-2.49112702736364	194.56468779	-3.32146124303853	194.514687848	-3.19990609629428	194.464687906	-3.08581498087029	194.414687964	-3.28100172782821	194.364688022	-3.40794605553681	194.31468808	-3.6145757784285	194.264688138	-3.52491650833883	194.214688196	-3.24665039471285	194.164688254	-3.07293274804153	194.114688312	-3.64186214295284	194.06468837	-3.59884803145314	194.014688428	-3.44192412699237	193.964688486	-3.43256553382793	193.914688544	-3.50776592486731	193.864688602	-3.6622959975213	193.81468866	-2.78609141115788
194.765000058	-2.63287378870683	194.715000116	-3.07294333655259	194.665000174	-4.17469354919544	194.615000232	-2.66938449074647	194.56500029	-3.58504054981303	194.515000348	-3.38582182905343	194.465000406	-3.28903569811625	194.415000464	-3.10637379418626	194.365000522	-3.58260424749046	194.31500058	-3.26375387704489	194.265000638	-3.52121651647272	194.215000696	-3.05313074296551	194.165000754	-2.8729833710643	194.115000812	-3.41863365743897	194.06500087	-3.82995581585916	194.015000928	-3.16703939199308	193.965000986	-3.6068176354779	193.915001044	-3.37101169507238	193.865001102	-3.51992755274386	193.81500116	-2.71841585890245
194.765312558	-2.46528020729985	194.715312616	-3.15279921574108	194.665312674	-4.03622304833981	194.615312732	-2.86192343241664	194.56531279	-3.41874769801237	194.515312848	-3.44716080110342	194.465312906	-3.16153542769158	194.415312964	-3.44110078776806	194.365313022	-3.37955541521077	194.31531308	-3.32646179939142	194.265313138	-3.40376427571999	194.215313196	-3.39695506690366	194.165313254	-3.08054082685903	194.115313312	-3.1819532188472	194.06531337	-3.62221629456334	194.015313428	-3.47405871481765	193.965313486	-3.41484970584154	193.915313544	-3.17121916866533	193.865313602	-3.46432589631426	193.81531366	-2.45632798349781
194.765625058	-2.71116880210637	194.715625116	-3.30219790499885	194.665625174	-4.26423719774117	194.615625232	-2.60983070650483	194.56562529	-3.48297326720105	194.515625348	-3.27759064060605	194.465625406	-3.11444776659782	194.415625464	-3.27123290093789	194.365625522	-3.48211698905383	194.31562558	-3.52654818082978	194.265625638	-3.5862519155286	194.215625696	-3.26843146061822	194.165625754	-3.03319921812867	194.115625812	-3.5860193238712	194.06562587	-3.84487873419554	194.015625928	-3.3425005171535	193.965625986	-3.58991327023531	193.915626044	-3.44004095814591	193.865626102	-3.71506279731871	193.81562616	-2.74958372549467
194.765937558	-2.9779177845964	194.715937616	-3.08973390812038	194.665937674	-4.48930150661776	194.615937732	-2.94346216201247	194.56593779	-3.67758341567352	194.515937848	-3.5711627560076	194.465937906	-3.37351984471037	194.415937964	-3.4764087667457	194.365938022	-3.65839472546815	194.31593808	-3.43535850086154	194.265938138	-3.79627402410029	194.215938196	-3.45994101733882	194.165938254	-3.10566006476799	194.115938312	-3.41291811177923	194.06593837	-4.05044508160869	194.015938428	-3.39439946476463	193.965938486	-3.89869958838259	193.915938544	-3.27912359664805	193.865938602	-4.01672057024838	193.81593866	-2.62674116392021
194.766250058	-3.18818156933993	194.716250116	-3.4062249602249	194.666250174	-4.6980290554444	194.616250232	-2.97666973474406	194.56625029	-3.92609889125993	194.516250348	-3.64551448674236	194.466250406	-3.54658193217788	194.416250464	-3.63462649259681	194.366250522	-3.88663122782283	194.31625058	-3.65046374529906	194.266250638	-3.91396373463215	194.216250696	-3.59819581728311	194.166250754	-3.32472872164182	194.116250812	-3.60180303075012	194.06625087	-4.30622292353852	194.016250928	-3.62143745567262	193.966250986	-4.14432911010154	193.916251044	-3.46777187755606	193.866251102	-4.13260090751647	193.81625116	-2.70849377911078
194.766562558	-3.22711719221105	194.716562616	-3.4367319993154	194.666562674	-4.71070736208729	194.616562732	-3.18617414695828	194.56656279	-4.01614088540207	194.516562848	-3.69892564906235	194.466562906	-3.677635696305	194.416562964	-3.78873530394493	194.366563022	-4.00443549554316	194.31656308	-3.75540148161576	194.266563138	-4.10734473218242	194.216563196	-3.77140674550686	194.166563254	-3.4850776593745	194.116563312	-3.77536237656439	194.06656337	-4.34453220056673	194.016563428	-3.73456713182506	193.966563486	-4.14290070302813	193.916563544	-3.69554248282195	193.866563602	-4.27356156746146	193.81656366	-3.00897823040802
194.766875058	-3.45447933075434	194.716875116	-3.69761783822549	194.666875174	-4.89798411329384	194.616875232	-3.44793727327472	194.56687529	-4.20465413518347	194.516875348	-4.09750573849621	194.466875406	-3.80970053479619	194.416875464	-3.90135854978976	194.366875522	-4.15864365585618	194.31687558	-3.83351926639612	194.266875638	-4.21157601425325	194.216875696	-3.94830738142045	194.166875754	-3.51874887454366	194.116875812	-3.93450537797441	194.06687587	-4.53776650091197	194.016875928	-3.96926449896935	193.966875986	-4.30738159949794	193.916876044	-3.77780742772723	193.866876102	-4.40678043541505	193.81687616	-3.12033234776707
194.767187558	-3.57399718749731	194.717187616	-3.93604760388559	194.667187674	-4.94366896595056	194.617187732	-3.44796185378496	194.56718779	-4.27723308166075	194.517187848	-4.09404788701438	194.467187906	-3.98341919234402	194.417187964	-4.21852263996332	194.367188022	-4.2969588472494	194.31718808	-4.11188472835452	194.267188138	-4.40429504065665	194.217188196	-4.17536076451291	194.167188254	-3.7788439320368	194.117188312	-4.05549178296649	194.06718837	-4.73566194280667	194.017188428	-4.09967623905934	193.967188486	-4.43068031662611	193.917188544	-4.04439456170561	193.867188602	-4.57476459850853	193.81718866	-3.25821900746023
194.767500058	-3.65941946507404	194.717500116	-3.8751573247079	194.667500174	-5.02131231100311	194.617500232	-3.58550588232652	194.56750029	-4.49550371923839	194.517500348	-4.14249571331288	194.467500406	-4.09825997197658	194.417500464	-4.15823234806167	194.367500522	-4.46445402613763	194.31750058	-4.17249994880547	194.267500638	-4.44662152056864	194.217500696	-4.12276409678034	194.167500754	-3.78201621368937	194.117500812	-4.25918166702721	194.06750087	-4.87884292376334	194.017500928	-4.02691128690802	193.967500986	-4.59777226921404	193.917501044	-4.11015284581791	193.867501102	-4.47144459700283	193.81750116	-3.42631444891754
194.767812558	-3.64062992122704	194.717812616	-3.96694831063709	194.667812674	-5.01118474517709	194.617812732	-3.88376831063873	194.56781279	-4.46295422485737	194.517812848	-4.2813929001569	194.467812906	-4.12002549774819	194.417812964	-4.31012692239851	194.367813022	-4.32734443321071	194.31781308	-4.21635102144317	194.267813138	-4.45333624189444	194.217813196	-4.32904232388937	194.167813254	-4.015926944737	194.117813312	-4.26862190825613	194.06781337	-4.71909233636859	194.017813428	-4.36086326333721	193.967813486	-4.48643641778966	193.917813544	-4.14110734684505	193.867813602	-4.62362276378924	193.81781366	-3.4780823259988
194.768125058	-3.75402832811808	194.718125116	-4.21760641908216	194.668125174	-5.19057270920425	194.618125232	-3.67680012245619	194.56812529	-4.62532580187096	194.518125348	-4.16998487452563	194.468125406	-4.11912176065307	194.418125464	-4.26283662617574	194.368125522	-4.60943692736146	194.31812558	-4.39889890682543	194.268125638	-4.73569391072059	194.218125696	-4.29226308684527	194.168125754	-3.96869277281773	194.118125812	-4.52837813520702	194.06812587	-4.9907081843676	194.018125928	-4.38882307943314	193.968125986	-4.69836756126513	193.918126044	-4.38886281407812	193.868126102	-4.61759135326906	193.81812616	-3.65256321226664
194.768437558	-3.57185165613325	194.718437616	-4.06735064134372	194.668437674	-4.93503355729844	194.618437732	-3.61756425349386	194.56843779	-4.58539548416551	194.518437848	-4.13277958001074	194.468437906	-4.28468262871273	194.418437964	-4.18703052349535	194.368438022	-4.42817485129622	194.31843808	-4.21493089728327	194.268438138	-4.40317427101794	194.218438196	-4.11785315163675	194.168438254	-4.0697306528759	194.118438312	-4.3942105511474	194.06843837	-4.80550268985917	194.018438428	-4.24719577379222	193.968438486	-4.56587521505521	193.918438544	-4.23835269955204	193.868438602	-4.39767908222801	193.81843866	-3.58681698787232
194.768750058	-3.53019190429134	194.718750116	-4.02892649340366	194.668750174	-4.96300383860193	194.618750232	-3.50271720484	194.56875029	-4.29177528618569	194.518750348	-4.04169397659386	194.468750406	-4.01839785027162	194.418750464	-4.16469959668329	194.368750522	-4.26991615854481	194.31875058	-4.19130737722176	194.268750638	-4.25797120608046	194.218750696	-4.07548987409983	194.168750754	-4.14189284862314	194.118750812	-4.31804743737371	194.06875087	-4.67558694601018	194.018750928	-4.18792227754428	193.968750986	-4.40981096652082	193.918751044	-4.07434468207197	193.868751102	-4.40698391071541	193.81875116	-3.44476482498399
194.769062558	-3.48480853292088	194.719062616	-3.92710013018073	194.669062674	-4.97792955155875	194.619062732	-3.4477165696323	194.56906279	-4.27274331673536	194.519062848	-3.93536163038391	194.469062906	-4.06405447710238	194.419062964	-4.07374632034395	194.369063022	-4.30236199991158	194.31906308	-4.17719793959769	194.269063138	-4.25563266559806	194.219063196	-3.9984431527386	194.169063254	-3.90076357218833	194.119063312	-4.2253591981296	194.06906337	-4.65937379540975	194.019063428	-4.10507345447705	193.969063486	-4.47570472301207	193.919063544	-4.14433085688894	193.869063602	-4.34164184240158	193.81906366	-3.56467400210548
194.769375058	-3.43065785162277	194.719375116	-3.82700940453714	194.669375174	-4.9594265400192	194.619375232	-3.22665709352798	194.56937529	-4.2366019578334	194.519375348	-3.71894874204816	194.469375406	-4.01113193174435	194.419375464	-3.8138800933566	194.369375522	-4.28882594448403	194.31937558	-3.92759677445697	194.269375638	-4.25108008553334	194.219375696	-3.84805491415254	194.169375754	-3.88874137669674	194.119375812	-4.0250101050043	194.06937587	-4.56620598745281	194.019375928	-3.89086239905644	193.969375986	-4.44227415896982	193.919376044	-4.07337000671812	193.869376102	-4.32079317180363	193.81937616	-3.36530556348215
194.769687558	-3.26882793558928	194.719687616	-3.63823875566198	194.669687674	-4.73759909013281	194.619687732	-3.37309479425865	194.56968779	-4.23303050230498	194.519687848	-3.85420429085174	194.469687906	-4.00194026794178	194.419687964	-3.90466524903731	194.369688022	-4.16814022077436	194.31968808	-3.82251896227216	194.269688138	-4.19267930572846	194.219688196	-3.91534852155313	194.169688254	-3.87854882467206	194.119688312	-3.88156707714625	194.06968837	-4.48339306113602	194.019688428	-3.90641750584471	193.969688486	-4.26733348562647	193.919688544	-3.81379277422116	193.869688602	-4.32725030070361	193.81968866	-3.14209977273748
194.770000058	-3.53228394621756	194.720000116	-4.00565117540542	194.670000174	-5.07190568962315	194.620000232	-3.62542816181534	194.57000029	-4.39690184547415	194.520000348	-4.17158257091235	194.470000406	-4.15892904871667	194.420000464	-4.15613875895717	194.370000522	-4.4429395540498	194.32000058	-4.09905127613628	194.270000638	-4.39524703013242	194.220000696	-4.21962611920168	194.170000754	-4.19608627024047	194.120000812	-4.18612471535816	194.07000087	-4.96211807501057	194.020000928	-4.29931509717682	193.970000986	-4.48316120052954	193.920001044	-4.16540231271975	193.870001102	-4.61782444418501	193.82000116	-3.43724884036123
194.770312558	-3.35591946198207	194.720312616	-4.22924141403128	194.670312674	-5.20896637401034	194.620312732	-3.80584152577294	194.57031279	-4.52825717209641	194.520312848	-4.38378562585834	194.470312906	-4.33915730294142	194.420312964	-4.4105667276815	194.370313022	-4.5575524280554	194.32031308	-4.20889017458136	194.270313138	-4.45161838476748	194.220313196	-4.30713966289973	194.170313254	-4.05812799414348	194.120313312	-4.24169727505728	194.07031337	-4.94362528622381	194.020313428	-4.46375627308308	193.970313486	-4.61446382028441	193.920313544	-4.47285815975972	193.870313602	-4.62544737394053	193.82031366	-3.71465176584162
194.770625058	-3.50262868608147	194.720625116	-4.17586849689389	194.670625174	-5.31284701675759	194.620625232	-3.81836818454023	194.57062529	-4.43391507658052	194.520625348	-4.41329700824369	194.470625406	-4.24215103269218	194.420625464	-4.52079689793044	194.370625522	-4.53058869296139	194.32062558	-4.31306862445242	194.270625638	-4.56990423753313	194.220625696	-4.38305716773643	194.170625754	-4.05508793557652	194.120625812	-4.33965640451433	194.07062587	-4.83607183600519	194.020625928	-4.51449765891746	193.970625986	-4.49768361606131	193.920626044	-4.36261507368915	193.870626102	-4.78729892580067	193.82062616	-3.69408322179379
194.770937558	-3.63232701461874	194.720937616	-4.22615690824561	194.670937674	-5.32085065870259	194.620937732	-3.58750718135269	194.57093779	-4.56706100253446	194.520937848	-4.15018883569883	194.470937906	-4.32853236690591	194.420937964	-4.34307211977196	194.370938022	-4.48180054137426	194.32093808	-4.39024592163284	194.270938138	-4.35141714724967	194.220938196	-4.29571660248727	194.170938254	-4.007704123164	194.120938312	-4.50754492342134	194.07093837	-4.92322704222193	194.020938428	-4.45786267216989	193.970938486	-4.66754971999252	193.920938544	-4.38068528463623	193.870938602	-4.36018222990182	193.82093866	-3.77224832795082
194.771250058	-3.25618846257751	194.721250116	-4.00579200835352	194.671250174	-4.89846996527517	194.621250232	-3.65570158162597	194.57125029	-4.2338742942636	194.521250348	-4.17619627097182	194.471250406	-4.05969265849885	194.421250464	-4.19480524987059	194.371250522	-4.15090842927351	194.32125058	-4.17603717615716	194.271250638	-4.11286433321231	194.221250696	-4.22483397095436	194.171250754	-4.13562414845755	194.121250812	-4.31391947324941	194.07125087	-4.53769325623155	194.021250928	-4.22183305987085	193.971250986	-4.32736987945531	193.921251044	-4.33241936591242	193.871251102	-4.28201032209519	193.82125116	-3.77076214813107
194.771562558	-3.28022102066687	194.721562616	-4.02954071440311	194.671562674	-4.98646880827526	194.621562732	-3.63605112461444	194.57156279	-4.22612916319791	194.521562848	-4.18188864756643	194.471562906	-3.90186429453565	194.421562964	-4.33620937807255	194.371563022	-4.28092179334523	194.32156308	-4.26909834416415	194.271563138	-4.33902397745729	194.221563196	-4.36910962516957	194.171563254	-3.87820877175706	194.121563312	-4.25714926214227	194.07156337	-4.62696130973721	194.021563428	-4.4298658805438	193.971563486	-4.33858027605239	193.921563544	-4.26770504374625	193.871563602	-4.5598607217105	193.82156366	-3.60153822418274
194.771875058	-3.48424460420221	194.721875116	-4.0786056101256	194.671875174	-5.26390427130609	194.621875232	-3.61202252008588	194.57187529	-4.43528357953257	194.521875348	-4.15315255731163	194.471875406	-4.13983830446738	194.421875464	-4.25620472328433	194.371875522	-4.46048300276545	194.32187558	-4.31274733603069	194.271875638	-4.47919539103284	194.221875696	-4.24084817602903	194.171875754	-3.91558142737368	194.121875812	-4.41957553719065	194.07187587	-4.83835324132698	194.021875928	-4.32953494222554	193.971875986	-4.50507243655714	193.921876044	-4.39694775871297	193.871876102	-4.58109628553188	193.82187616	-3.81280736562374
194.772187558	-3.42908470102608	194.722187616	-3.95596025940827	194.672187674	-5.13813497702969	194.622187732	-3.41765908710975	194.57218779	-4.39395726172155	194.522187848	-3.97543186205696	194.472187906	-4.25723187659937	194.422187964	-4.19678950005726	194.372188022	-4.30849791453433	194.32218808	-4.17248135284007	194.272188138	-4.32603736891901	194.222188196	-4.22734444753828	194.172188254	-4.0716227168547	194.122188312	-4.25644011631702	194.07218837	-4.77313577572717	194.022188428	-4.29776323321049	193.972188486	-4.40194933862706	193.922188544	-4.31319594720294	193.872188602	-4.589243020524	193.82218866	-3.62894152109314
194.772500058	-3.52417984505368	194.722500116	-3.82600323966795	194.672500174	-5.15175712228889	194.622500232	-3.2897617748752	194.57250029	-4.36273725656113	194.522500348	-3.73092916894799	194.472500406	-4.18490799630238	194.422500464	-3.88865761811773	194.372500522	-4.24835319073022	194.32250058	-4.00648665208456	194.272500638	-4.38346772134991	194.222500696	-3.9426163569579	194.172500754	-4.07513830767783	194.122500812	-4.17991313412988	194.07250087	-4.72231331904046	194.022500928	-4.1542580651024	193.972500986	-4.51687861528167	193.922501044	-4.30636489742953	193.872501102	-4.53986526650097	193.82250116	-3.60194916118493
194.772812558	-3.41132992957241	194.722812616	-3.55321417464504	194.672812674	-5.0687003877527	194.622812732	-3.40217509354178	194.57281279	-4.39161708654811	194.522812848	-3.87380106412218	194.472812906	-4.19494377146842	194.422812964	-3.82977735308018	194.372813022	-4.20926228632343	194.32281308	-3.77528999175258	194.272813138	-4.22287417897162	194.222813196	-3.89636613306644	194.172813254	-3.94063308599391	194.122813312	-3.85021104238077	194.07281337	-4.69264879642579	194.022813428	-4.00965253284763	193.972813486	-4.49407210651925	193.922813544	-3.97887809809398	193.872813602	-4.45765183858636	193.82281366	-3.35813265831036
194.773125058	-3.4724352310134	194.723125116	-3.78908524851964	194.673125174	-5.15988627573956	194.623125232	-3.38647199247825	194.57312529	-4.34777239039213	194.523125348	-3.86497181654017	194.473125406	-4.06740797611995	194.423125464	-3.99367330255162	194.373125522	-4.26531068343945	194.32312558	-3.96086894390397	194.273125638	-4.23102736490799	194.223125696	-4.08778835036705	194.173125754	-4.1535841989944	194.123125812	-3.87981443549477	194.07312587	-4.8847049636999	194.023125928	-4.05512797500367	193.973125986	-4.57361395410374	193.923126044	-3.97174723549807	193.873126102	-4.47893981258854	193.82312616	-3.28641691610982
194.773437558	-3.79103071870488	194.723437616	-3.9452747337078	194.673437674	-5.61863745598649	194.623437732	-4.17794582311304	194.57343779	-4.68873914567417	194.523437848	-4.79084505084232	194.473437906	-4.30118529157824	194.423437964	-4.26214162278718	194.373438022	-4.7823219552654	194.32343808	-4.10325455404976	194.273438138	-5.14157848325985	194.223438196	-4.37712709359806	194.173438254	-4.20831991319626	194.123438312	-3.97549199207504	194.07343837	-5.27960016934286	194.023438428	-4.25339841516314	193.973438486	-4.98070842871251	193.923438544	-4.28234753049734	193.873438602	-6.13884431240643	193.82343866	-3.57499045674267
194.773750058	-6.9489326843979	194.723750116	-4.46042185091283	194.673750174	-9.32081344254709	194.623750232	-8.83664325982445	194.57375029	-6.39387251780479	194.523750348	-10.0528908340675	194.473750406	-5.14989675506691	194.423750464	-6.86115999877465	194.373750522	-8.04750635236059	194.32375058	-4.64597995554993	194.273750638	-10.2227162178268	194.223750696	-6.77297974394595	194.173750754	-3.99494443182002	194.123750812	-3.93792904967405	194.07375087	-8.03158754147873	194.023750928	-6.02117726948893	193.973750986	-7.51395430158428	193.923751044	-4.32650309742061	193.873751102	-13.1905171491916	193.82375116	-3.49037654813359
194.774062558	-15.9162828270144	194.724062616	-9.05200585423787	194.674062674	-17.4494429350242	194.624062732	-17.9072499817396	194.57406279	-13.5623531866035	194.524062848	-18.7076497324852	194.474062906	-10.2890712947261	194.424062964	-15.0565656915905	194.374063022	-16.7816311257106	194.32406308	-9.29358845173027	194.274063138	-18.2471296280613	194.224063196	-14.4108850489644	194.174063254	-5.20896817708167	194.124063312	-6.85504274369056	194.07406337	-15.554528903525	194.024063428	-13.1023872702163	193.974063486	-15.4041018531209	193.924063544	-6.71182135775385	193.874063602	-18.4458906777717	193.82406366	-5.1066156295806
194.774375058	-19.042918422583	194.724375116	-17.5103894451383	194.674375174	-19.0790068345107	194.624375232	-19.5394139973332	194.57437529	-19.4210722298927	194.524375348	-19.782438859116	194.474375406	-17.5122867739248	194.424375464	-19.354322578041	194.374375522	-19.7555032163228	194.32437558	-18.1053804444533	194.274375638	-19.1393382285688	194.224375696	-18.2361847151695	194.174375754	-12.0505314498651	194.124375812	-15.3022850091981	194.07437587	-17.3943947283907	194.024375928	-19.0365964240925	193.974375986	-19.4739720438593	193.924376044	-14.8540870448707	193.874376102	-18.5619125777022	193.82437616	-11.9420105755128
194.774687558	-19.0959090933087	194.724687616	-18.7595375763858	194.674687674	-19.0965171209796	194.624687732	-19.6641037176376	194.57468779	-19.5590865936522	194.524687848	-19.8728611459616	194.474687906	-18.0488100694106	194.424687964	-19.4251788607947	194.374688022	-19.7313586066241	194.32468808	-19.2713667225558	194.274688138	-19.1505412252867	194.224688196	-18.2613539366961	194.174688254	-19.4255960714447	194.124688312	-18.8924458301908	194.07468837	-17.327229799274	194.024688428	-19.2079853960717	193.974688486	-19.4549774262447	193.924688544	-18.7551432382748	193.874688602	-18.5067993113285	193.82468866	-16.5869440573697
194.775000058	-19.1157512716533	194.725000116	-18.6260711993536	194.675000174	-19.0920099912549	194.625000232	-19.5737722688764	194.57500029	-19.2546916347082	194.525000348	-19.675998025188	194.475000406	-18.0115975280611	194.425000464	-19.3299628241957	194.375000522	-19.6332173906587	194.32500058	-19.1469207359026	194.275000638	-18.9141990952884	194.225000696	-18.2140179805483	194.175000754	-19.7046741730059	194.125000812	-18.9200160186583	194.07500087	-17.2785008971683	194.025000928	-19.1523372681875	193.975000986	-19.3692578818199	193.925001044	-18.4450420776935	193.875001102	-18.4916651727358	193.82500116	-16.6354189045537
194.775312558	-19.2052578739392	194.725312616	-18.5668106070198	194.675312674	-18.9210287567153	194.625312732	-19.563486006405	194.57531279	-19.3597917152449	194.525312848	-19.7519990152006	194.475312906	-18.10714117496	194.425312964	-19.3209898533245	194.375313022	-19.5654215095171	194.32531308	-19.1280871192033	194.275313138	-18.9770784790142	194.225313196	-18.3886173907502	194.175313254	-19.6762791187918	194.125313312	-18.9265627853674	194.07531337	-17.2394566664621	194.025313428	-19.0818566484826	193.975313486	-19.3446633011858	193.925313544	-18.6515722876064	193.875313602	-18.5915842742805	193.82531366	-16.5822318225997
194.775625058	-19.276458808042	194.725625116	-18.5448300487877	194.675625174	-18.8286747179709	194.625625232	-19.5295244672292	194.57562529	-18.9454352597829	194.525625348	-19.7621989345241	194.475625406	-17.5075458896748	194.425625464	-19.3995196650435	194.375625522	-19.5770257828585	194.32562558	-19.0213893973354	194.275625638	-19.181930876222	194.225625696	-17.9565539780593	194.175625754	-19.6058769259166	194.125625812	-18.9406099275787	194.07562587	-17.2269452660695	194.025625928	-19.1915751978718	193.975625986	-19.3148528324708	193.925626044	-18.807231516734	193.875626102	-18.5906465033903	193.82562616	-15.2660186594528
194.775937558	-19.0944743997636	194.725937616	-13.1013859233018	194.675937674	-18.3299979892786	194.625937732	-14.6112262013872	194.57593779	-11.7157450275186	194.525937848	-17.3254171527504	194.475937906	-11.0009003373827	194.425937964	-18.3602644680105	194.375938022	-16.0330654631235	194.32593808	-13.1100850076844	194.275938138	-18.7523514491413	194.225938196	-11.134280155214	194.175938254	-16.4692989964911	194.125938312	-19.0034845921417	194.07593837	-17.1006878738174	194.025938428	-14.5959120477563	193.975938486	-17.5620242499281	193.925938544	-15.4315645579646	193.875938602	-18.5779823499438	193.82593866	-8.2515686496047
194.776250058	-19.1723656177531	194.726250116	-5.6612378199034	194.676250174	-9.80506414922336	194.626250232	-7.91454354698299	194.57625029	-4.98172618076703	194.526250348	-8.65361518311319	194.476250406	-5.03802879425986	194.426250464	-9.56639368658421	194.376250522	-7.48516003092989	194.32625058	-5.36515698373359	194.276250638	-11.1502074713548	194.226250696	-5.52760126500611	194.176250754	-7.78178954030676	194.126250812	-16.9424340755019	194.07625087	-14.5822390211242	194.026250928	-7.13231678762118	193.976250986	-8.95273476386537	193.926251044	-7.32663924610958	193.876251102	-15.1799825313479	193.82625116	-4.69716451254764
194.776562558	-19.2542095145497	194.726562616	-3.41473421143799	194.676562674	-3.18733211510557	194.626562732	-6.00626552816371	194.57656279	-3.66722154630041	194.526562848	-4.96087099392158	194.476562906	-4.05391284613695	194.426562964	-4.1621397084877	194.376563022	-4.61970703352273	194.32656308	-3.13090556343658	194.276563138	-4.67735926396502	194.226563196	-4.28348267031761	194.176563254	-4.71150893883041	194.126563312	-7.85698517286605	194.07656337	-7.14351482812082	194.026563428	-4.78074195795418	193.976563486	-5.04225696549773	193.926563544	-4.40355114594562	193.876563602	-6.6182388506145	193.82656366	-4.13414207989895
194.776875058	-19.1993956507931	194.726875116	-3.12231962210209	194.676875174	-1.83211743898802	194.626875232	-5.85533368290676	194.57687529	-3.80568770782404	194.526875348	-4.32614333950915	194.476875406	-4.08228044314202	194.426875464	-3.10114674117585	194.376875522	-4.5899699200329	194.32687558	-2.93496490478669	194.276875638	-3.48691867277811	194.226875696	-4.33335228471007	194.176875754	-4.67082470020803	194.126875812	-3.43928003720678	194.07687587	-4.45164097124844	194.026875928	-4.53176602591581	193.976875986	-4.79769092420969	193.926876044	-4.06167539292283	193.876876102	-3.57134769610931	193.82687616	-4.21972042316825
194.777187558	-19.3427108000454	194.727187616	-3.33839323602924	194.677187674	-1.84518822040227	194.627187732	-6.06573812392781	194.57718779	-3.72630719302738	194.527187848	-4.41034545912349	194.477187906	-4.03282197221617	194.427187964	-3.18077500276605	194.377188022	-4.62331293313562	194.32718808	-3.09900437686448	194.277188138	-3.60064230094802	194.227188196	-4.43849924354482	194.177188254	-4.63221251221315	194.127188312	-2.72326311342135	194.07718837	-4.37555120311575	194.027188428	-4.69995125786309	193.977188486	-4.78000570259733	193.927188544	-4.25389762246224	193.877188602	-3.38107982906395	193.82718866	-4.28723640604531
194.777500058	-19.3015480799068	194.727500116	-3.53476312539822	194.677500174	-1.80847562378725	194.627500232	-6.13433346604603	194.57750029	-3.95821944349661	194.527500348	-4.60241138207767	194.477500406	-4.30710560060629	194.427500464	-3.23385348926246	194.377500522	-4.62818228516022	194.32750058	-3.21191973559607	194.277500638	-3.565819931162	194.227500696	-4.54850977291246	194.177500754	-4.70580183331177	194.127500812	-2.79276475509207	194.07750087	-4.35839865829934	194.027500928	-4.84851512393218	193.977500986	-4.86597643998181	193.927501044	-4.46644434910289	193.877501102	-3.37956515000935	193.82750116	-4.42546261423027
194.777812558	-19.282377524787	194.727812616	-3.5922144157285	194.677812674	-2.19217629098078	194.627812732	-6.2152354959943	194.57781279	-4.2215033679408	194.527812848	-4.75370588029557	194.477812906	-4.6092260817839	194.427812964	-3.47213961849681	194.377813022	-4.95596162526209	194.32781308	-3.27139787176708	194.277813138	-3.91918739708729	194.227813196	-4.66965609740527	194.177813254	-5.04118408597374	194.127813312	-3.00642649249691	194.07781337	-4.45991456229342	194.027813428	-4.99892593471996	193.977813486	-5.27763928305443	193.927813544	-4.63634417300787	193.877813602	-3.60470997180101	193.82781366	-4.57102703628156
194.778125058	-19.3075038479133	194.728125116	-3.56657673896212	194.678125174	-2.32774107985956	194.628125232	-6.34978698045192	194.57812529	-4.00548916757933	194.528125348	-4.81086959902766	194.478125406	-4.53806670331609	194.428125464	-3.47232614517367	194.378125522	-4.88702635632608	194.32812558	-3.35922182843181	194.278125638	-4.0061573621684	194.228125696	-4.82005248131113	194.178125754	-4.86062142936777	194.128125812	-3.02818846824834	194.07812587	-4.72297167312707	194.028125928	-5.06992148364667	193.978125986	-5.11780761594274	193.928126044	-4.5893031734289	193.878126102	-3.94796007688632	193.82812616	-4.67071551609992
194.778437558	-19.2940513032374	194.728437616	-3.8387328123134	194.678437674	-2.19518522873717	194.628437732	-6.44426924164081	194.57843779	-3.89449880238363	194.528437848	-5.04006843705946	194.478437906	-4.37701674192423	194.428437964	-3.5593070643128	194.378438022	-4.71380906028772	194.32843808	-3.51227568221419	194.278438138	-3.69662886645154	194.228438196	-4.80878669601235	194.178438254	-4.78623316381396	194.128438312	-2.98339131030168	194.07843837	-4.54494635155299	194.028438428	-5.12417492612143	193.978438486	-5.1266043916193	193.928438544	-4.49022580765221	193.878438602	-3.64631050612684	193.82843866	-4.56467876729264
194.778750058	-19.1868984097264	194.728750116	-3.7864992217089	194.678750174	-2.12506794835029	194.628750232	-6.29850860708774	194.57875029	-3.73676037649444	194.528750348	-4.92020350938343	194.478750406	-4.19836513081501	194.428750464	-3.58375969895306	194.378750522	-4.68470805455842	194.32875058	-3.43848673053911	194.278750638	-3.58992894737018	194.228750696	-4.55811422251784	194.178750754	-4.65338561354789	194.128750812	-3.17901861101689	194.07875087	-4.38395467006158	194.028750928	-4.96783846018488	193.978750986	-5.08507587261886	193.928751044	-4.48917428499849	193.878751102	-3.58981130431894	193.82875116	-4.39273536694003
194.779062558	-19.0356094641289	194.729062616	-3.43314059922956	194.679062674	-1.87571491735593	194.629062732	-6.23684798113009	194.57906279	-3.90418255264863	194.529062848	-4.58414886428805	194.479062906	-4.33758217016884	194.429062964	-3.58457004364808	194.379063022	-4.77262498473776	194.32906308	-3.32705184393345	194.279063138	-3.62957742542168	194.229063196	-4.42221594321948	194.179063254	-4.64450840579974	194.129063312	-3.26008566567591	194.07906337	-4.34815866626737	194.029063428	-4.68559941375332	193.979063486	-4.98538357390192	193.929063544	-4.36093159981764	193.879063602	-3.42329548477697	193.82906366	-4.3620129778798
194.779375058	-18.9948827832574	194.729375116	-3.31393659283352	194.679375174	-1.87462877746254	194.629375232	-6.10019514974316	194.57937529	-3.93312258719698	194.529375348	-4.42995102861591	194.479375406	-4.24054791361737	194.429375464	-3.33333481217818	194.379375522	-4.87213086754004	194.32937558	-3.24929278847156	194.279375638	-3.69134192442572	194.229375696	-4.53173742767323	194.179375754	-4.68591191336257	194.129375812	-3.02472951439037	194.07937587	-4.38287179664615	194.029375928	-4.59133340273348	193.979375986	-4.93242730673664	193.929376044	-4.17850645749101	193.879376102	-3.4096813946478	193.82937616	-4.50474302590759
194.779687558	-19.1220043412545	194.729687616	-3.47037382265526	194.679687674	-2.03146387598676	194.629687732	-6.05593761362431	194.57968779	-3.84401912408022	194.529687848	-4.67048499314137	194.479687906	-4.26133731258325	194.429687964	-3.49673004516791	194.379688022	-4.7971024463556	194.32968808	-3.21310361862233	194.279688138	-3.76998696919362	194.229688196	-4.490041955788	194.179688254	-4.77104761966889	194.129688312	-2.90261718390091	194.07968837	-4.40756433320988	194.029688428	-4.80206872570222	193.979688486	-4.94321203379331	193.929688544	-4.40044486070295	193.879688602	-3.57906593312487	193.82968866	-4.35087716348094
194.780000058	-19.1720167378733	194.730000116	-3.39925125973973	194.680000174	-2.01648811098275	194.630000232	-6.00009101912336	194.58000029	-3.7775058769812	194.530000348	-4.62771680825691	194.480000406	-4.28557114571484	194.430000464	-3.56059943905677	194.380000522	-4.76520926857785	194.33000058	-3.08631515663754	194.280000638	-3.79396208128564	194.230000696	-4.34494379432937	194.180000754	-4.69673203086822	194.130000812	-2.97742202108362	194.08000087	-4.5478760899884	194.030000928	-4.79431928034894	193.980000986	-4.9777021163402	193.930001044	-4.33630647173883	193.880001102	-3.62230586269878	193.83000116	-4.24977995155859
194.780312558	-19.3598687512102	194.730312616	-3.33967042609567	194.680312674	-2.12757221573031	194.630312732	-6.01443844950881	194.58031279	-3.87840208613613	194.530312848	-4.65144407430333	194.480312906	-4.45866066382983	194.430312964	-3.51315003186565	194.380313022	-4.84135784663974	194.33031308	-3.12942266927717	194.280313138	-3.75636749329468	194.230313196	-4.29322910648664	194.180313254	-4.77985362461127	194.130313312	-2.95869588710487	194.08031337	-4.63650046111509	194.030313428	-4.72379390871877	193.980313486	-5.30001419053096	193.930313544	-4.35794206182965	193.880313602	-3.67618593496023	193.83031366	-4.36589744362605
194.780625058	-19.5803457552183	194.730625116	-3.47998465803146	194.680625174	-2.3025646213766	194.630625232	-6.18895595221836	194.58062529	-4.01069435696281	194.530625348	-4.71227773617763	194.480625406	-4.64608852895854	194.430625464	-3.51353269698131	194.380625522	-4.89192987516502	194.33062558	-3.23432480373747	194.280625638	-3.83192619447548	194.230625696	-4.50973740918959	194.180625754	-5.10067090995378	194.130625812	-2.9431482364546	194.08062587	-4.75603112768368	194.030625928	-4.86230764313985	193.980625986	-5.40697497248884	193.930626044	-4.34950936090966	193.880626102	-3.98125169378543	193.83062616	-4.70926903261847
194.780937558	-19.4478140322739	194.730937616	-3.81871382245433	194.680937674	-2.45361330322727	194.630937732	-6.44532108706669	194.58093779	-4.2665661544529	194.530937848	-4.96050510907805	194.480937906	-4.80554709897696	194.430937964	-3.645848827637	194.380938022	-5.04203977964128	194.33093808	-3.4956798222991	194.280938138	-3.94306628579544	194.230938196	-4.8727220970571	194.180938254	-5.21121182337339	194.130938312	-3.05958584201572	194.08093837	-4.7744062702612	194.030938428	-5.14104212333638	193.980938486	-5.4600561541733	193.930938544	-4.54309079923916	193.880938602	-3.92444973957535	193.83093866	-4.98419961082807
194.781250058	-19.4162392796743	194.731250116	-3.90917086306057	194.681250174	-2.47721228499922	194.631250232	-6.49354763564374	194.58125029	-4.38035349970812	194.531250348	-4.94538446839058	194.481250406	-4.73476573489684	194.431250464	-3.83730636895631	194.381250522	-5.27237229634437	194.33125058	-3.55700224623084	194.281250638	-4.22483520645433	194.231250696	-5.02684878083924	194.181250754	-5.23151095842734	194.131250812	-3.22416939362103	194.08125087	-4.93579902556907	194.031250928	-5.21293803032615	193.981250986	-5.45105764096865	193.931251044	-4.80993918025731	193.881251102	-4.03193831378572	193.83125116	-5.00381977899308
194.781562558	-19.4816187453812	194.731562616	-3.8563464691388	194.681562674	-2.39833523586097	194.631562732	-6.43457062305491	194.58156279	-4.36709886450651	194.531562848	-4.9947143876306	194.481562906	-4.83111551798357	194.431562964	-3.81667381245394	194.381563022	-5.24380422596215	194.33156308	-3.60755277249083	194.281563138	-4.13549344479844	194.231563196	-4.93687307965257	194.181563254	-5.19079852830956	194.131563312	-3.41433919715364	194.08156337	-4.85738595524141	194.031563428	-5.18651234731449	193.981563486	-5.43958782897841	193.931563544	-4.78061301389245	193.881563602	-4.16614710010288	193.83156366	-4.99170905014254
194.781875058	-19.3944055753511	194.731875116	-3.83800204862695	194.681875174	-2.49678572502056	194.631875232	-6.53267631319775	194.58187529	-4.4862673990226	194.531875348	-5.11373408224134	194.481875406	-5.01395872868841	194.431875464	-3.85850417136534	194.381875522	-5.21529372968087	194.33187558	-3.63563705846464	194.281875638	-4.23267346232055	194.231875696	-4.97972183104023	194.181875754	-5.27375853823099	194.131875812	-3.41586513801616	194.08187587	-4.88896496810867	194.031875928	-5.27143380360465	193.981875986	-5.44589502402781	193.931876044	-4.77359863679535	193.881876102	-4.1232761756995	193.83187616	-5.04173223093707
194.782187558	-19.3520123348355	194.732187616	-3.74247837242473	194.682187674	-2.57006529189394	194.632187732	-6.54962410659536	194.58218779	-4.47340339754727	194.532187848	-5.00764832455517	194.482187906	-5.04614796201972	194.432187964	-3.93627228886874	194.382188022	-5.24118173221362	194.33218808	-3.63263845160678	194.282188138	-4.31907078529159	194.232188196	-4.85471771780962	194.182188254	-5.31872571343848	194.132188312	-3.30635814299891	194.08218837	-5.05453771162337	194.032188428	-5.21811633265233	193.982188486	-5.68242876144341	193.932188544	-4.73485676489398	193.882188602	-4.07321041061758	193.83218866	-5.07974533174736
194.782500058	-19.4039608670605	194.732500116	-3.89743971097171	194.682500174	-2.5742660852576	194.632500232	-6.78213658181023	194.58250029	-4.34542295096265	194.532500348	-5.01107917962194	194.482500406	-4.92569521966345	194.432500464	-3.84541873112657	194.382500522	-5.16966023703747	194.33250058	-3.74163636100335	194.282500638	-4.4423338692077	194.232500696	-4.89076874727065	194.182500754	-5.30557670349094	194.132500812	-3.23401424471216	194.08250087	-5.06155582085833	194.032500928	-5.40257303012482	193.982500986	-5.70484588625572	193.932501044	-4.89921533547656	193.882501102	-4.08401146054503	193.83250116	-5.18086783351698
194.782812558	-19.3817526378217	194.732812616	-3.84535251709532	194.682812674	-2.4386588779969	194.632812732	-6.58314747908079	194.58281279	-4.18066144881109	194.532812848	-5.03566245338744	194.482812906	-4.67460775697728	194.432812964	-3.78588327207282	194.382813022	-4.92618781481683	194.33281308	-3.50747948889205	194.282813138	-3.9551719271227	194.232813196	-4.73385864295381	194.182813254	-5.09890728855212	194.132813312	-3.28259440307512	194.08281337	-4.83912460369103	194.032813428	-5.16600615738866	193.982813486	-5.48242959464497	193.932813544	-4.65723263468686	193.882813602	-3.97105988394177	193.83281366	-4.95731193242374
194.783125058	-19.1753911924526	194.733125116	-3.64341233159401	194.683125174	-2.13919112473468	194.633125232	-6.57262216633133	194.58312529	-4.06734159770844	194.533125348	-4.80457285814989	194.483125406	-4.31564770461876	194.433125464	-3.84657336004526	194.383125522	-5.01909943050336	194.33312558	-3.58017697697824	194.283125638	-3.93787234532841	194.233125696	-4.76647079750085	194.183125754	-4.98317214035949	194.133125812	-3.31571824370935	194.08312587	-4.76043527384194	194.033125928	-4.95947908709037	193.983125986	-5.46568821184972	193.933126044	-4.55280474171261	193.883126102	-3.82405612532876	193.83312616	-4.88789184197936
194.783437558	-18.8001457116558	194.733437616	-3.44261565673039	194.683437674	-2.02415615752827	194.633437732	-6.33590598692687	194.58343779	-4.08687239277401	194.533437848	-4.67407559385038	194.483437906	-4.28010521368043	194.433437964	-3.81939360207254	194.383438022	-4.83666469684206	194.33343808	-3.39067563463046	194.283438138	-3.8391711823896	194.233438196	-4.50104572799708	194.183438254	-4.67765328266395	194.133438312	-3.19910072951198	194.08343837	-4.57479866950217	194.033438428	-4.93797330609566	193.983438486	-5.15762030208143	193.933438544	-4.48931380192787	193.883438602	-3.81520615975711	193.83343866	-4.61016822004617
194.783750058	-18.6708858113929	194.733750116	-3.26047614216197	194.683750174	-2.07065196001956	194.633750232	-6.05566929539487	194.58375029	-3.99362535408023	194.533750348	-4.44899392197152	194.483750406	-4.24261287146844	194.433750464	-3.5376252577065	194.383750522	-4.96191291926463	194.33375058	-3.07434539739301	194.283750638	-3.78035931769867	194.233750696	-4.27120783752448	194.183750754	-4.81809488112222	194.133750812	-3.17977416752743	194.08375087	-4.44885781714923	194.033750928	-4.75015882474645	193.983750986	-5.09535233998828	193.933751044	-4.24525983887902	193.883751102	-3.68055472294121	193.83375116	-4.50341828858538
194.784062558	-18.4299617501246	194.734062616	-3.30000977057799	194.684062674	-2.06229771305813	194.634062732	-6.08934388037319	194.58406279	-3.74358337907345	194.534062848	-4.50283953495685	194.484062906	-4.12930051450783	194.434062964	-3.3776675581185	194.384063022	-4.74218955707604	194.33406308	-2.99922635861897	194.284063138	-3.83376690675993	194.234063196	-4.25049708659399	194.184063254	-4.49958311630097	194.134063312	-2.92979433727926	194.08406337	-4.46795152718395	194.034063428	-4.74772784368403	193.984063486	-4.71004362378023	193.934063544	-4.23663265562064	193.884063602	-3.66876171360686	193.83406366	-4.5128509495303
194.784375058	-18.5391374033833	194.734375116	-3.17757684290164	194.684375174	-1.81350505042472	194.634375232	-5.91710457827205	194.58437529	-4.22638600852699	194.534375348	-4.38024661765971	194.484375406	-4.41754172292147	194.434375464	-3.38195513050194	194.384375522	-4.78550450820906	194.33437558	-3.00507599122907	194.284375638	-3.44152935250597	194.234375696	-4.07122483357009	194.184375754	-4.43039713906317	194.134375812	-2.69191854964331	194.08437587	-3.94255930728751	194.034375928	-4.71132411525874	193.984375986	-4.80944687726599	193.934376044	-4.17801322367951	193.884376102	-3.32902774961454	193.83437616	-4.36197985383574
194.784687558	-18.2796676219168	194.734687616	-3.0209879014719	194.684687674	-2.10981564593744	194.634687732	-5.8727132038407	194.58468779	-4.35748729835847	194.534687848	-4.25078091311059	194.484687906	-4.22133058725027	194.434687964	-3.26550397235771	194.384688022	-5.2240541471775	194.33468808	-2.98211292351455	194.284688138	-3.63111958383982	194.234688196	-4.02821840405484	194.184688254	-4.76488425713541	194.134688312	-2.69318606469303	194.08468837	-4.11775744442198	194.034688428	-4.60181004212123	193.984688486	-5.15015091019962	193.934688544	-4.00033605072967	193.884688602	-3.46493123770496	193.83468866	-4.43576724634005
194.785000058	-18.2069242646449	194.735000116	-3.17524981500152	194.685000174	-1.96270666016603	194.635000232	-6.20168163662974	194.58500029	-4.33127836264405	194.535000348	-4.31943080967836	194.485000406	-4.2526345163933	194.435000464	-3.17231442539006	194.385000522	-5.4427275780363	194.33500058	-3.19007152220839	194.285000638	-3.59409883458338	194.235000696	-4.15361969527397	194.185000754	-4.47342741027494	194.135000812	-2.73565589049886	194.08500087	-4.36221044908567	194.035000928	-4.70376873960482	193.985000986	-4.79085783326845	193.935001044	-4.20978612113095	193.885001102	-3.54290339490269	193.83500116	-4.58127764550333
194.785312558	-18.1667060860743	194.735312616	-3.25336597040725	194.685312674	-2.15844106153041	194.635312732	-6.34687826560152	194.58531279	-4.85093405927813	194.535312848	-4.32919140714885	194.485312906	-4.7295395251251	194.435312964	-3.32667388329732	194.385313022	-6.78827036212968	194.33531308	-3.57000635049442	194.285313138	-3.80068938495902	194.235313196	-4.36328400181122	194.185313254	-5.20458115053473	194.135313312	-2.7815729600025	194.08531337	-4.22952603093408	194.035313428	-4.88691226053108	193.985313486	-5.49325494693579	193.935313544	-4.42433403486496	193.885313602	-3.3002991783809	193.83531366	-4.84209399124365
194.785625058	-17.9610731823258	194.735625116	-3.5828091515579	194.685625174	-2.94976138852656	194.635625232	-6.69725991473579	194.58562529	-4.96560164424857	194.535625348	-4.60831244704321	194.485625406	-4.95681628379206	194.435625464	-3.63509393842719	194.385625522	-7.93412099960023	194.33562558	-4.04503378936909	194.285625638	-4.68605401336648	194.235625696	-4.7631410475961	194.185625754	-5.44801276220115	194.135625812	-3.09148926713714	194.08562587	-4.91350972693153	194.035625928	-5.34231208869493	193.985625986	-5.96202238242264	193.935626044	-4.85308771073782	193.885626102	-4.16409110757664	193.83562616	-5.3020441257654
194.785937558	-17.8442696855774	194.735937616	-4.38284815742655	194.685937674	-3.30499376969101	194.635937732	-7.41392451882833	194.58593779	-5.40892015699937	194.535937848	-5.35783990076844	194.485937906	-5.56420692349155	194.435937964	-4.08723194981133	194.385938022	-9.4879506919409	194.33593808	-4.88765460156288	194.285938138	-5.05119625863749	194.235938196	-5.47378014756379	194.185938254	-5.75625692891145	194.135938312	-3.43885115041122	194.08593837	-5.17159411544751	194.035938428	-6.30654960536565	193.985938486	-6.28275988383513	193.935938544	-5.68950740713904	193.885938602	-4.42272010073736	193.83593866	-5.97036495475988
194.786250058	-18.3682777368689	194.736250116	-5.38889419124542	194.686250174	-4.21262327178089	194.636250232	-8.26591696615712	194.58625029	-6.59014234477754	194.536250348	-6.47547683234591	194.486250406	-6.74476681110244	194.436250464	-5.13846439100069	194.386250522	-12.1096030955131	194.33625058	-6.21068245089033	194.286250638	-6.01031716305589	194.236250696	-6.24791135112834	194.186250754	-7.03019344003784	194.136250812	-4.32710592454714	194.08625087	-5.9985273127422	194.036250928	-7.3355431461952	193.986250986	-7.52364717585368	193.936251044	-6.91584516665531	193.886251102	-5.23467003282423	193.83625116	-6.85584284311584
194.786562558	-18.6501519685307	194.736562616	-6.73403188562254	194.686562674	-5.88507309290032	194.636562732	-9.54479657513755	194.58656279	-7.93318845052917	194.536562848	-7.84598639762111	194.486562906	-7.7281323045543	194.436562964	-6.32245042125206	194.386563022	-15.2341971170537	194.33656308	-8.04661289428222	194.286563138	-7.69898155393286	194.236563196	-7.55758642717859	194.186563254	-8.27102443911153	194.136563312	-5.80545723948892	194.08656337	-7.44161926173472	194.036563428	-8.79187428722505	193.986563486	-9.15293397339175	193.936563544	-8.34761103219636	193.886563602	-6.79527957200955	193.83656366	-8.31749755323751
194.786875058	-19.5285634520276	194.736875116	-8.23047112033112	194.686875174	-7.03065342550637	194.636875232	-10.9580085963366	194.58687529	-9.89410322129558	194.536875348	-9.29027807677687	194.486875406	-9.11075657017679	194.436875464	-7.61313492127188	194.386875522	-18.5432052704547	194.33687558	-9.96165891509705	194.286875638	-9.15369739899332	194.236875696	-8.72866058056919	194.186875754	-9.76917522290648	194.136875812	-6.90899111754531	194.08687587	-8.45372217090369	194.036875928	-10.4677953387634	193.986875986	-10.8601303282497	193.936876044	-10.2194531290056	193.886876102	-8.05858220086994	193.83687616	-9.54456271632347
194.787187558	-20.4574908298043	194.737187616	-9.72338047185863	194.687187674	-8.78203082187683	194.637187732	-12.217182095184	194.58718779	-12.2722771018768	194.537187848	-10.5630975136451	194.487187906	-10.5289938639158	194.437187964	-8.81276343663165	194.387188022	-21.6912632250678	194.33718808	-11.99827369059	194.287188138	-11.2215927753356	194.237188196	-10.2099933791262	194.187188254	-11.5842574757211	194.137188312	-8.46787689163213	194.08718837	-9.9566614092392	194.037188428	-11.9944647227447	193.987188486	-13.0645435336808	193.937188544	-12.5443000357856	193.887188602	-9.6140552055979	193.83718866	-11.2083325894519
194.787500058	-21.6302366420637	194.737500116	-11.5321907279152	194.687500174	-10.4442133498653	194.637500232	-13.9788231899451	194.58750029	-14.9287049759957	194.537500348	-12.34352436349	194.487500406	-11.9609875864932	194.437500464	-10.1552411368863	194.387500522	-23.8912797953179	194.33750058	-14.5115162775539	194.287500638	-13.4634319340619	194.237500696	-11.7532913282936	194.187500754	-13.2856897919077	194.137500812	-10.0013620363768	194.08750087	-11.5404324581428	194.037500928	-14.0276207984204	193.987500986	-15.3759369551718	193.937501044	-15.0487772925672	193.887501102	-11.2875969433638	193.83750116	-12.6718136579137
194.787812558	-23.3465272433512	194.737812616	-13.3423686027428	194.687812674	-12.2617035112294	194.637812732	-15.7477063731178	194.58781279	-18.0713947448702	194.537812848	-14.0542368857049	194.487812906	-13.5779730963106	194.437812964	-11.8904050985221	194.387813022	-25.3292152260196	194.33781308	-17.2923172206875	194.287813138	-16.006496146559	194.237813196	-13.3764383699102	194.187813254	-15.4635416213395	194.137813312	-11.612648183038	194.08781337	-13.1675592330779	194.037813428	-16.4959450844097	193.987813486	-18.3362720127739	193.937813544	-17.7924692125676	193.887813602	-12.9148813292339	193.83781366	-14.5247097869768
194.788125058	-25.0488312524703	194.738125116	-15.9387820970251	194.688125174	-14.8351025914212	194.638125232	-18.3271099497207	194.58812529	-22.2576700026882	194.538125348	-16.5139434658247	194.488125406	-16.0311298421115	194.438125464	-14.069850888147	194.388125522	-26.3352018462313	194.33812558	-20.7325674678242	194.288125638	-19.2948863244903	194.238125696	-15.5099184587046	194.188125754	-18.4955809302005	194.138125812	-13.9197420432743	194.08812587	-15.1835182992205	194.038125928	-19.5786957045677	193.988125986	-22.2706514656286	193.938126044	-21.6632336175579	193.888126102	-15.0956133550538	193.83812616	-17.2767461588742
194.788437558	-27.9785341474175	194.738437616	-19.99327300057	194.688437674	-18.7013971566079	194.638437732	-22.0763716967292	194.58843779	-27.5771709136422	194.538437848	-20.3989746290102	194.488437906	-19.9375311320679	194.438437964	-17.6896917167682	194.388438022	-28.5425028274009	194.33843808	-25.221425620924	194.288438138	-23.8572067269691	194.238438196	-19.0083803736419	194.188438254	-22.7700968980863	194.138438312	-17.7637702319052	194.08843837	-18.9315127100298	194.038438428	-24.2977433559452	193.988438486	-27.3618527094864	193.938438544	-26.4365867220982	193.888438602	-18.6818094602163	193.83843866	-21.0680572313832
194.788750058	-35.5678024203214	194.738750116	-29.6557046455097	194.688750174	-28.5407286073316	194.638750232	-31.5056264460372	194.58875029	-36.3403860766877	194.538750348	-29.596799978493	194.488750406	-29.2937293165677	194.438750464	-27.4866889514075	194.388750522	-33.7904782868518	194.33875058	-33.4352453693152	194.288750638	-33.6619198754299	194.238750696	-29.2595952232128	194.188750754	-32.6962382160962	194.138750812	-28.4125398311398	194.08875087	-29.2542080420758	194.038750928	-33.870096341551	193.988750986	-36.9309370171122	193.938751044	-36.0779854526953	193.888751102	-28.8047952413163	193.83875116	-30.9232400318522
194.789062558	-38.7734040563354	194.739062616	-35.6305185899748	194.689062674	-36.1168891038403	194.639062732	-38.0197783357999	194.58906279	-40.3273966490512	194.539062848	-36.9830406389364	194.489062906	-35.3915826017644	194.439062964	-37.1807077525396	194.389063022	-35.6530910548252	194.33906308	-36.6231180743755	194.289063138	-39.9474437944945	194.239063196	-41.4347173491424	194.189063254	-39.7197741385666	194.139063312	-38.5846955081397	194.08906337	-40.6011041641658	194.039063428	-38.8878295847899	193.989063486	-41.6330748420023	193.939063544	-41.9761503768144	193.889063602	-40.6946838183761	193.83906366	-41.2250721048186
194.789375058	-39.084215514447	194.739375116	-36.198062307779	194.689375174	-36.5718712402768	194.639375232	-38.84181740423	194.58937529	-40.6990353515106	194.539375348	-37.2945502610865	194.489375406	-35.7405257234085	194.439375464	-37.5625768090623	194.389375522	-36.0596107936799	194.33937558	-37.1851894339417	194.289375638	-40.1760696422175	194.239375696	-41.8418538044084	194.189375754	-40.2658444333541	194.139375812	-39.018548004427	194.08937587	-40.8809143741813	194.039375928	-39.4142438903757	193.989375986	-41.9926771488688	193.939376044	-42.2425460270974	193.889376102	-41.1878609397084	193.83937616	-41.671048577438
194.789687558	-39.0311292543176	194.739687616	-36.7262468786517	194.689687674	-36.6682202912292	194.639687732	-39.1075749161596	194.58968779	-41.0903389779588	194.539687848	-37.5718514768518	194.489687906	-35.9834695747238	194.439687964	-37.7032848857278	194.389688022	-36.5457215497872	194.33968808	-37.6064541867855	194.289688138	-40.3238407681765	194.239688196	-41.9224182290569	194.189688254	-40.7572487852181	194.139688312	-39.1671465942258	194.08968837	-40.9537148517823	194.039688428	-39.7734751558888	193.989688486	-42.17476013616	193.939688544	-42.3504170872882	193.889688602	-41.4410029310128	193.83968866	-42.0377936530158

